Near-Linear Sample Complexity for $L_p$ Polynomial Regression

We study $L_p$ polynomial regression. Given query access to a function $f:[-1,1] \rightarrow \mathbb{R}$, the goal is to find a degree $d$ polynomial $\hat{q}$ such that, for a given parameter $\varepsilon > 0$, $$ \|\hat{q}-f\|_p\le (1+\varepsilon) \cdot \min_{q:\text{deg}(q)\le d}\|q-f\|_p. $$ Here $\|\cdot\|_p$ is the $L_p$ norm, $\|g\|_p = (\int_{-1}^1 |g(t)|^p dt)^{1/p}$. We show that querying $f$ at points randomly drawn from the Chebyshev measure on $[-1,1]$ is a near-optimal strategy for polynomial regression in all $L_p$ norms. In particular, to find $\hat q$, it suffices to sample $O(d\, \frac{\text{polylog}\,d}{\text{poly}\,\varepsilon})$ points from $[-1,1]$ with probabilities proportional to this measure. While the optimal sample complexity for polynomial regression was well understood for $L_2$ and $L_\infty$, our result is the first that achieves sample complexity linear in $d$ and error $(1+\varepsilon)$ for other values of $p$ without any assumptions. Our result requires two main technical contributions. The first concerns $p\leq 2$, for which we provide explicit bounds on the $L_p$ Lewis weight function of the infinite linear operator underlying polynomial regression. Using tools from the orthogonal polynomial literature, we show that this function is bounded by the Chebyshev density. Our second key contribution is to take advantage of the structure of polynomials to reduce the $p>2$ case to the $p\leq 2$ case. By doing so, we obtain a better sample complexity than what is possible for general $p$-norm linear regression problems, for which $\Omega(d^{p/2})$ samples are required.

==> levs_data.csv <==
times,v,tau_v,w,tau_w,bump_poly
-1.0,Inf,7.84964235487584e-28,14.7,12.787154696064517,1.965681895206119
-0.999,49.835838556601296,3.9049622052686477,14.7,12.513990420494958,1.9295421831153627
-0.998,35.248076919814835,5.402822161853874,14.7,12.24629054302511,1.8937683838283599
-0.997,28.78713917971573,6.473528825229095,14.7,11.983963303501486,1.8583581744053443
-0.996,24.93663813854275,7.3125944816243456,14.7,11.726918214170638,1.8233092412830074
-0.995,22.309596479658037,7.997865679123961,14.7,11.475066045189239,1.7886192802521241
-0.994,20.370888193619287,8.5703635875472,14.7,11.228318810263055,1.7542859964352289
-0.993,18.864508651206933,9.055124320148265,14.7,10.98658975242276,1.7203071042642935
-0.992,17.650560729930998,9.468905638398825,14.7,10.74979332993131,1.6866803274584488
-0.991,16.64528680349178,9.823662860031686,14.7,10.517845202323235,1.653403399001719
-0.99,15.795072697882215,10.128333446852745,14.7,10.290662216574672,1.6204740611207837
-0.989,15.063796260883658,10.389841852363533,14.7,10.068162393403096,1.5878900652627603
-0.988,14.426113815880754,10.613706062399986,14.426113815880754,10.037276572151292,1.555649172073023
-0.987,13.863649103385143,10.804424198267695,13.863649103385143,10.218253757582598,1.5237491513730266
-0.986,13.362709508627903,10.965731989296293,13.362709508627903,10.371474700546608,1.4921877821381755
-0.985,12.912855235903248,11.100780564359637,12.912855235903248,10.499917397325937,1.460962852475697
-0.984,12.50596883509489,11.21226300842651,12.50596883509489,10.606126861198504,1.4300721596025598
-0.983,12.135630632550958,11.302506811491245,12.135630632550958,10.692302507583703,1.3995135098233948
-0.982,11.796687901933138,11.373542927864706,11.796687901933138,10.760363431286844,1.3692847185084591
-0.981,11.484950535526474,11.427158378587576,11.484950535526474,10.811998128660994,1.3393836100716106
-0.98,11.19697154049478,11.464937011947033,11.19697154049478,10.848703026746255,1.3098080179483218
-0.979,10.929885763916111,11.48829157247668,10.929885763916111,10.871812797111943,1.2805557845736932
-0.978,10.681289430289539,11.498489277401855,10.681289430289539,10.882524532852258,1.251624761360524
-0.977,10.449148821842929,11.49667246611958,10.449148821842929,10.881917268525736,1.2230128086773768
-0.976,10.231730120066942,11.483875457342226,10.231730120066942,10.87096791548795,1.1947177958266864
-0.975,10.027544847334628,11.46103844948581,10.027544847334628,10.85056440240868,1.166737601022883
-0.974,9.835306968315122,11.429019088659304,9.835306968315122,10.821516611116353,1.1390701113705441
-0.973,9.653898816341068,11.388602176997464,9.653898816341068,10.784565554608573,1.1117132228425646
-0.972,9.482343776513765,11.340507883642953,9.482343776513765,10.74039113968275,1.0846648402583647
-0.971,9.319784197161754,11.285398739151969,9.319784197161754,10.689618779577945,1.057922877262107
-0.97,9.165463386775597,11.223885633155701,9.165463386775597,10.632825064416837,1.0314852563009431
-0.969,9.01871083242824,11.156532989035716,9.01871083242824,10.57054265368746,1.005349908603287
-0.968,8.878929979877409,11.083863254167557,8.878929979877409,10.503264521729568,0.9795147741571165
-0.967,8.745588066712752,11.006360817123323,8.745588066712752,10.431447661515763,0.9539778016882882
-0.966,8.618207612988511,10.924475442072467,8.618207612988511,10.35551633202466,0.9287369486388779
-0.965,8.496359259189052,10.8386252940087,8.496359259189052,10.275864918802345,0.9037901811455615
-0.964,8.37965570646659,10.749199615280533,8.37965570646659,10.192860464878683,0.8791354740179995
-0.963,8.26774656412119,10.656561103415019,8.26774656412119,10.106844919291254,0.8547708107172561
-0.962,8.160313948054554,10.561048031799682,8.160313948054554,10.018137142507133,0.8306941833342439
-0.961,8.057068704184992,10.462976147976587,8.057068704184992,9.927034701594375,0.8069035925681876
-0.96,7.957747154594767,10.362640378760684,7.957747154594767,9.83381548275704,0.7833970477051173
-0.959,7.862108283002113,10.260316366859364,7.862108283002113,9.738739144560766,0.7601725665963779
-0.958,7.769931291138481,10.156261859937684,7.769931291138481,9.642048431647671,0.737228175637178
-0.957,7.681013469618382,10.050717969985474,7.681013469618382,9.543970365820417,0.7145619097451407
-0.956,7.595168336562965,9.943910318275037,7.595168336562965,9.444717328948354,0.6921718123389027
-0.955,7.51222400507402,9.836050079052619,7.51222400507402,9.34448805012028,0.6700559353167195
-0.954,7.432021747034444,9.727334933306302,7.432021747034444,9.243468507766922,0.6482123390351043
-0.953,7.354414725930441,9.617949942435432,7.354414725930441,9.141832756041222,0.6266390922874886
-0.952,7.279266875680565,9.508068350361711,7.279266875680565,9.039743683530249,0.6053342722829064
-0.951,7.20645190599846,9.39785232153087,7.20645190599846,8.937353711340865,0.5842959646247033
-0.95,7.135852417752493,9.287453621322369,7.135852417752493,8.834805436720865,0.5635222632892734
-0.949,7.067359114230073,9.177014244587742,7.067359114230073,8.732232227623882,0.5430112706048117
-0.948,7.000870096257248,9.0666669973534,7.000870096257248,8.62975877297933,0.5227610972300976
-0.947,6.936290230837745,8.956536036133569,6.936290230837745,8.527501592870468,0.5027698621333069
-0.946,6.873530584418388,8.846737368788874,6.873530584418388,8.42556951234163,0.4830356925708341
-0.945,6.812507913106064,8.737379320423623,6.812507913106064,8.324064102137184,0.4635567240661524
-0.944,6.753144203194438,8.628562967429806,6.753144203194438,8.223080089311068,0.44433110038869533
-0.943,6.695366256236393,8.5203825424503,6.695366256236393,8.122705740328282,0.4253569735327539
-0.942,6.639105313647022,8.412925812739989,6.639105313647022,8.023023219002113,0.40663250369640774
-0.941,6.584296716462386,8.306274434146063,6.584296716462386,7.924108921367608,0.3881558592604789
-0.94,6.530879596428489,8.200504282702333,6.530879596428489,7.826033789377468,0.36992521676750545
-0.939,6.478796595067319,8.095685765632933,6.478796595067319,7.728863605118188,0.3519387609007443
-0.938,6.427993607774241,7.991884113384397,6.427993607774241,7.632659267077485,0.33419468446319595
-0.937,6.378419550353058,7.889159654149224,6.378419550353058,7.537477049846573,0.3166911883566543
-0.936,6.330026145700385,7.787568072205277,6.330026145700385,7.4433688485097536,0.2994264815607745
-0.935,6.282767728616081,7.687160651272575,6.282767728616081,7.350382408857702,0.2823987811121832
-0.934,6.236601066947227,7.5879845039789,6.236601066947227,7.258561544456621,0.26560631208358804
-0.933,6.191485197474755,7.490082788427923,6.191485197474755,7.167946341513087,0.249047307562933
-0.932,6.147381275127863,7.3934949127757585,6.147381275127863,7.078573352391503,0.23272000863256465
-0.931,6.104252434265755,7.298256728643393,6.104252434265755,6.990475778566627,0.21662266434842883
-0.93,6.062063660901888,7.204400714121689,6.062063660901888,6.903683643727074,0.20075353171928997
-0.929,6.020781674865078,7.1119561470624,6.020781674865078,6.818223957685629,0.18511087568597573
-0.928,5.980374820997006,7.020949269291295,5.980374820997006,6.734120871698059,0.1696929691006437
-0.927,5.940812968578528,6.931403442327918,5.940812968578528,6.651395825743459,0.15449809270607137
-0.926,5.902067418259305,6.843339295149894,5.902067418259305,6.570067688274852,0.13952453511498195
-0.925,5.864110815838137,6.756774864497282,5.864110815838137,6.490152888908945,0.12477059278937254
-0.924,5.826917072305932,6.671725728174323,5.826917072305932,6.411665544487619,0.11023457001988865
-0.923,5.790461289620795,6.588205131771028,5.790461289620795,6.33461757891083,0.09591477890521197
-0.922,5.754719691735883,6.506224109195339,5.754719691735883,6.259018837110683,0.08180953933147095
-0.921,5.719669560446307,6.425791597377927,5.719669560446307,6.184877193509151,0.06791717895168342
-0.92,5.685289175662222,6.3469145454851725,5.685289175662222,6.112198655276988,0.05423603316521357
-0.919,5.651557759751686,6.269598018951998,5.651557759751686,6.040987460688732,0.04076444509726416
-0.918,5.618455425629589,6.193845298624213,5.618455425629589,5.971246172847913,0.027500765578383303
-0.917,5.585963128298364,6.119657975279844,5.585963128298364,5.9029757690374245,0.014443353124003942
-0.916,5.554062619572395,6.047036039780579,5.554062619572395,5.836175725932724,0.0015905739139991906
-0.915,5.522736405741991,5.975977969087382,5.522736405741991,5.770844100899447,-0.01105919822773087
-0.914,5.491967707953915,5.906480808358933,5.491967707953915,5.7069776095822276,-0.023507581853652215
-0.913,5.461740425104953,5.838540249337023,5.461740425104953,5.6445716999780595,-0.03575618791296432
-0.912,5.432039099062241,5.77215070521004,5.432039099062241,5.583620623175013,-0.047806619771943976
-0.911,5.40284888203993,5.707305382133344,5.40284888203993,5.5241175009256,-0.0596604732342619
-0.91,5.374155505975947,5.643996347574169,5.374155505975947,5.466054390213451,-0.07131933656127985
-0.909,5.3459452537655485,5.582214595638302,5.3459452537655485,5.409422344962129,-0.08278479049231971
-0.908,5.318204932220092,5.521950109526167,5.318204932220092,5.35421147502589,-0.09405840826490995
-0.907,5.290921846630061,5.463191921257015,5.290921846630061,5.300411002593631,-0.10514175563500656
-0.906,5.264083776821103,5.405928168791704,5.264083776821103,5.248009316129609,-0.1160363908971925
-0.905,5.237678954600593,5.350146150676901,5.237678954600593,5.196994021967194,-0.12674386490484849
-0.904,5.211696042500318,5.2958323783263666,5.211696042500318,5.147351993665164,-0.13726572109030333
-0.903,5.186124113728164,5.24297262604842,5.186124113728164,5.099069419229855,-0.14760349548495774
-0.902,5.16095263324839,5.191551978922529,5.16095263324839,5.052131846300648,-0.15775871673938383
-0.901,5.136171439916162,5.141554878622196,5.136171439916162,5.006524225390749,-0.1677329061434049
-0.9,5.111770729597654,5.092965167275975,5.111770729597654,4.962230951270316,-0.17752757764614133
-0.899,5.087741039212055,5.045766129453533,5.087741039212055,4.919235902574141,-0.18714423787604192
-0.898,5.064073231636643,4.999940532358869,5.064073231636643,4.877522479711753,-0.19658438616088736
-0.897,5.040758481420236,4.955470664308606,5.040758481420236,4.837073641153629,-0.2058495145477648
-0.896,5.017788261254405,4.912338371569101,5.017788261254405,4.797871938163445,-0.2149411078230271
-0.895,4.995154329155373,4.870525093622309,4.995154329155373,4.7598995480425454,-0.22386064353222068
-0.894,4.972848716312953,4.830011896926821,4.972848716312953,4.723138305949583,-0.23260959199999207
-0.893,4.950863715565826,4.790779507237076,4.950863715565826,4.6875697353549715,-0.24118941634996796
-0.892,4.929191870465428,4.752808340540654,4.929191870465428,4.65317507718694,-0.24960157252461515
-0.891,4.9078259648932,4.716078532670577,4.9078259648932,4.619935317723046,-0.2578475093050712
-0.89,4.8867590131984455,4.680569967646772,4.8867590131984455,4.5878312152785385,-0.2659286683309542
-0.889,4.865984250826222,4.646262304798256,4.865984250826222,4.556843325740352,-0.2738464841201473
-0.888,4.845495125406738,4.613135004715146,4.845495125406738,4.52695202699324,-0.2816023840885576
-0.887,4.825285288279666,4.581167354077247,4.825285288279666,4.498137542282431,-0.28919778856985506
-0.886,4.805348586428486,4.550338489403828,4.805348586428486,4.47037996255498,-0.2966341108351796
-0.885,4.785679054801635,4.520627419767169,4.785679054801635,4.443659267820181,-0.303912757112831
-0.884,4.766270908998733,4.492013048510416,4.766270908998733,4.417955347567519,-0.3110351266079329
-0.883,4.747118538301544,4.464474194008588,4.747118538301544,4.393248020278864,-0.31800261152206855
-0.882,4.728216499030653,4.437989609509718,4.728216499030653,4.369517052070042,-0.3248165970728965
-0.881,4.709559508209991,4.412538002091571,4.709559508209991,4.346742174495315,-0.33147846151374105
-0.88,4.691142437522526,4.388098050767807,4.691142437522526,4.324903101546883,-0.3379895761531582
-0.879,4.672960307541421,4.364648423775918,4.672960307541421,4.303979545880038,-0.3443513053744763
-0.878,4.655008282221947,4.342167795078024,4.655008282221947,4.283951234293456,-0.35056500665531154
-0.877,4.637281663640334,4.320634860104167,4.637281663640334,4.2647979224926775,-0.3566320305870651
-0.876,4.619775886966613,4.300028350766542,4.619775886966613,4.246499409163749,-0.36255372089438914
-0.875,4.602486515659198,4.280327049771955,4.602486515659198,4.2290355493829095,-0.3683314144546289
-0.874,4.585409236869799,4.2615098042585995,4.585409236869799,4.212386267387011,-0.37396644131724766
-0.873,4.568539857047828,4.243555538782253,4.568539857047828,4.196531568728503,-0.37946012472321794
-0.872,4.5518742977341855,4.226443267675919,4.5518742977341855,4.181451551837729,-0.3848137811243958
-0.871,4.535408591534824,4.210152106806011,4.535408591534824,4.167126419014442,-0.39002872020286566
-0.87,4.519138878265095,4.194661284747253,4.519138878265095,4.153536486869551,-0.3951062448902657
-0.869,4.503061401256403,4.1799501533975665,4.503061401256403,4.140662196237256,-0.4000476513870828
-0.868,4.487172503817115,4.165998198053444,4.487172503817115,4.128484121577029,-0.40485422918193087
-0.867,4.471468625840214,4.1527850469654375,4.471468625840214,4.116982979884009,-0.4095272610707974
-0.866,4.455946300550527,4.140290480392707,4.455946300550527,4.106139639125808,-0.41406802317627006
-0.865,4.440602151384803,4.128494439174804,4.440602151384803,4.09593512622293,-0.4184777849667393
-0.864,4.425432888998288,4.117377032838215,4.425432888998288,4.08635063458943,-0.42275780927557366
-0.863,4.410435308391774,4.106918547254477,4.410435308391774,4.077367531249757,-0.42690935232027366
-0.862,4.3956062861534155,4.097099451866133,4.3956062861534155,4.06896736354718,-0.43093366372159814
-0.861,4.3809427778099765,4.087900406496105,4.3809427778099765,4.061131865458592,-0.4348319865226718
-0.86,4.366441815282365,4.079302267755577,4.366441815282365,4.053842963529994,-0.43860555720806266
-0.859,4.35210050444069,4.071286095064852,4.35210050444069,4.047082782446337,-0.44225560572283723
-0.858,4.337916022754224,4.0638331563011825,4.337916022754224,4.040833650249065,-0.4457833554915929
-0.857,4.323885617031992,4.05692493308704,4.323885617031992,4.035078103214051,-0.4491900234374653
-0.856,4.310006601249848,4.050543125731843,4.310006601249848,4.029798890402313,-0.4524768200011092
-0.855,4.296276354460181,4.044669657839634,4.296276354460181,4.024978977895347,-0.4556449491596585
-0.854,4.282692318780571,4.039286680594837,4.282692318780571,4.020601552726557,-0.45869560844565943
-0.853,4.2692519974578405,4.034376576737779,4.2692519974578405,4.0166500265198914,-0.4616299889659799
-0.852,4.255952953004264,4.029921964241182,4.255952953004264,4.0131080388462825,-0.46444927542069664
-0.851,4.242792805402711,4.025905699698582,4.242792805402711,4.009959460308283,-0.4671546461219542
-0.85,4.229769230377778,4.022310881435099,4.229769230377778,4.0071883953628,-0.4697472730128033
-0.849,4.2168799577300256,4.019120852350781,4.2168799577300256,4.004779184891591,-0.47222832168601314
-0.848,4.204122769730638,4.016319202506281,4.204122769730638,4.002716408528788,-0.4745989514028591
-0.847,4.191495499573933,4.013889771460322,4.191495499573933,4.000984886754423,-0.47686031511188776
-0.846,4.178996029885266,4.011816650368153,4.178996029885266,3.9995696827626586,-0.47901355946765484
-0.845,4.166622291282,4.010084183849806,4.166622291282,3.99845610411309,-0.4810598248494434
-0.844,4.154372260985333,4.00867697163672,4.154372260985333,3.9976297041732303,-0.4830002453799504
-0.843,4.142243961480878,4.0075798700050065,4.142243961480878,3.99707628336003,-0.4848359489439593
-0.842,4.130235459225952,4.006777993003346,4.130235459225952,3.9967818901880063,-0.48656805720697754
-0.841,4.118344863401724,4.0062567134832525,4.118344863401724,3.996732822131312,-0.4881976856338574
-0.84,4.106570324708316,4.00600166393922,4.106570324708316,3.99691562630684,-0.4897259435073895
-0.839,4.094910034201194,4.005998737165922,4.094910034201194,3.997317099985237,-0.4911539339468718
-0.838,4.083362222167138,4.006234086739567,4.083362222167138,3.997924290936458,-0.49248275392665436
-0.837,4.071925157038229,4.006694127330102,4.071925157038229,3.9987244976162954,-0.4937134942946628
-0.836,4.060597144342348,4.00736553485089,4.060597144342348,3.999705269200083,-0.49484723979089335
-0.835,4.049376525688732,4.008235246452164,4.049376525688732,4.000854405469637,-0.4958850690658842
-0.834,4.038261677787219,4.009290460364475,4.038261677787219,4.002159956559226,-0.49682805469916497
-0.833,4.027251011499871,4.010518635598013,4.027251011499871,4.003610222566231,-0.4976772632176813
-0.832,4.016342970923716,4.011907491503613,4.016342970923716,4.0051937530319455,-0.4984337551141935
-0.831,4.005536032503402,4.013445007201046,4.005536032503402,4.006899346297847,-0.4990985848656504
-0.83,3.9948287041726354,4.015119420879941,3.9948287041726354,4.008716048742404,-0.4996728009515422
-0.829,3.984219524523286,4.016919228978647,3.984219524523286,4.01063315390344,-0.5001574458722275
-0.828,3.9737070620011363,4.01883318524606,3.9737070620011363,4.012640201490822,-0.5005535561672337
-0.827,3.963289914127237,4.020850299691357,3.963289914127237,4.014726976294155,-0.5008621624335363
-0.826,3.9529667067439505,4.0229598374263835,3.9529667067439505,4.016883506989979,-0.5010842893438129
-0.825,3.942736093284735,4.025151317405325,3.942736093284735,4.019100064852852,-0.5012209556646708
-0.824,3.9325967540667905,4.0274145110661115,3.9325967540667905,4.021367162374546,-0.5012731742748551
-0.823,3.922547395605754,4.0297394408779095,3.922547395605754,4.023675551795455,-0.5012419521834267
-0.822,3.9125867499515987,4.032116378798885,3.9125867499515987,4.026016223552204,-0.5011282905479215
-0.821,3.902713574044996,4.034535844648294,3.902713574044996,4.0283804046452865,-0.5009331846924808
-0.82,3.8929266490933854,4.036988604396881,3.8929266490933854,4.030759556930499,-0.5006576241259586
-0.819,3.8832247799660427,4.039465668379358,3.8832247799660427,4.033145375337764,-0.5003025925600088
-0.818,3.8736067946074715,4.041958289432696,3.8736067946074715,4.035529786020839,-0.4998690679271403
-0.817,3.864071543468468,4.044457960963807,3.864071543468468,4.037904944441336,-0.4993580223987557
-0.816,3.854617898954227,4.046956414950096,3.854617898954227,4.04026323339032,-0.4987704224031594
-0.815,3.8452447548888906,4.049445619876237,3.8452447548888906,4.042597260950684,-0.4981072286435452
-0.814,3.835951025995968,4.051917778610477,3.835951025995968,4.044899858403395,-0.49736939611595943
-0.813,3.8267356473940723,4.054365326223578,3.8267356473940723,4.047164078080596,-0.4965578741272366
-0.812,3.817597574107437,4.056780927753507,3.817597574107437,4.049383191168469,-0.4956736063129161
-0.811,3.8085357805907103,4.059157475918839,3.8085357805907103,4.051550685462698,-0.4947175306551283
-0.81,3.799549260267542,4.061488088783741,3.799549260267542,4.053660263079194,-0.4936905795004611
-0.809,3.7906370250824812,4.0637661073773055,3.7906370250824812,4.055705838122794,-0.4925936795778015
-0.808,3.781798105065734,4.065985093270022,3.781798105065734,4.057681534316455,-0.49142775201615024
-0.807,3.773031547910361,4.068138826109902,3.773031547910361,4.059581682593407,-0.49019371236241566
-0.806,3.7643364185614843,4.070221301120865,3.7643364185614843,4.06140081865472,-0.48889247059918006
-0.805,3.7557117988171025,4.072226726565826,3.7557117988171025,4.0631336804945395,-0.487524931162444
-0.804,3.7471567869401414,4.074149521176873,3.7471567869401414,4.064775205895314,-0.4860919929593455
-0.803,3.738670497281345,4.075984311554826,3.738670497281345,4.066320529895163,-0.4845945493858547
-0.802,3.7302520599126856,4.077725929540433,3.7302520599126856,4.067764982229459,-0.48303348834444537
-0.801,3.7219006202709037,4.079369409559375,3.7219006202709037,4.0691040847487825,-0.48140969226173985
-0.8,3.7136153388108926,4.080909985943148,3.7136153388108926,4.070333548815112,-0.47972403810613196
-0.799,3.705395390668575,4.082343090227885,3.705395390668575,4.071449272678241,-0.4779773974053851
-0.798,3.697239965332991,4.083664348433071,3.697239965332991,4.072447338834254,-0.4761706362642053
-0.797,3.689148266327274,4.0848695783220546,3.689148266327274,4.073324011367878,-0.47430461538179003
-0.796,3.6811195108982613,4.085954786646208,3.6811195108982613,4.0740757332804165,-0.47238019006935383
-0.795,3.6731529297144405,4.086916166374524,3.6731529297144405,4.07469912380502,-0.47039821026762774
-0.794,3.665247766571988,4.087750093910348,3.665247766571988,4.075190975710811,-0.46835952056433766
-0.793,3.6574032781086214,4.0884531262969555,3.6574032781086214,4.075548252597571,-0.4662649602116533
-0.792,3.64961873352505,4.089021998413583,3.64961873352505,4.075768086182422,-0.4641153631436195
-0.791,3.641893414313759,4.089453620163455,3.641893414313759,4.075847773580023,-0.46191155799355704
-0.79,3.6342266139949206,4.089745073655338,3.6342266139949206,4.075784774577675,-0.4596543681114409
-0.789,3.6266176378591997,4.0898936103801,3.6266176378591997,4.07557670890677,-0.45734461158125855
-0.788,3.619065802717246,4.0898966483836485,3.619065802717246,4.075221353511853,-0.45498310123833824
-0.787,3.6115704366556782,4.089751769437651,3.6115704366556782,4.074716639818624,-0.4525706446866551
-0.786,3.6041308787993365,4.089456716209371,3.6041308787993365,4.074060651002142,-0.4501080443161126
-0.785,3.596746479079643,4.089009389431832,3.596746479079643,4.073251619256371,-0.4475960973198023
-0.784,3.5894165980088735,4.088407845075618,3.5894165980088735,4.0722879230663,-0.4450355957112355
-0.783,3.582140606460153,4.0876502915234685,3.582140606460153,4.071168084483721,-0.44242732634155263
-0.782,3.5749178854530266,4.086735086748802,3.5749178854530266,4.069890766407749,-0.43977207091670767
-0.781,3.567747825944412,4.085660735499323,3.567747825944412,4.06845476987114,-0.43707060601462977
-0.78,3.5606298286248084,4.084425886486731,3.5606298286248084,4.066859031333416,-0.4343237031023568
-0.779,3.553563303719569,4.083029329583612,3.553563303719569,4.065102619981742,-0.43153212855315104
-0.778,3.546547670795125,4.081469993028488,3.546547670795125,4.063184735040547,-0.4286966436635831
-0.777,3.539582358569985,4.079746940639973,3.539582358569985,4.061104703090724,-0.4258180046705983
-0.776,3.53266680473039,4.077859369040993,3.53266680473039,4.058861975399333,-0.42289696276855127
-0.775,3.5258004557504945,4.075806604893935,3.5258004557504945,4.056456125260611,-0.4199342641262269
-0.774,3.5189827667169133,4.073588102147595,3.5189827667169133,4.053886845349123,-0.416930649903824
-0.773,3.512213201157544,4.071203439296754,3.512213201157544,4.051153945085811,-0.41388685626992655
-0.772,3.5054912308745276,4.068652316655162,3.5054912308745276,4.0482573480176605,-0.41080361441844254
-0.771,3.4988163357812163,4.0659345536427285,3.4988163357812163,4.045197089211785,-0.40768165058552286
-0.77,3.4921880037430664,4.063050086087609,3.4921880037430664,4.041973312664511,-0.40452168606645333
-0.769,3.4856057304223134,4.059998963543933,3.4856057304223134,4.038586268726211,-0.401324437232525
-0.768,3.4790690191263423,4.056781346625826,3.4790690191263423,4.035036311542461,-0.3980906155478774
-0.767,3.4725773806596494,4.0533975043583945,3.4725773806596494,4.031323896512177,-0.3948209275863203
-0.766,3.4661303331792834,4.049847811546289,3.4661303331792834,4.027449577763263,-0.39151607504812735
-0.765,3.459727402053684,4.046132746160425,3.459727402053684,4.023414005646379,-0.38817675477681074
-0.764,3.4533681197248085,4.042252886743484,3.4533681197248085,4.0192179242473385,-0.3848036587758659
-0.763,3.44705202557348,4.038208909834687,3.44705202557348,4.014862168918628,-0.3813974742254964
-0.762,3.4407786657878354,4.0340015874144015,3.4407786657878354,4.010347663830585,-0.37795888349931334
-0.761,3.4345475932348233,4.029631784369055,3.4345475932348233,4.005675419542649,-0.3744885641810062
-0.76,3.4283583673346434,4.025100455976871,3.4283583673346434,4.000846530595176,-0.3709871890809969
-0.759,3.4222105539380627,4.020408645414835,3.4222105539380627,3.995862173122195,-0.3674554262530657
-0.758,3.4161037252065203,4.0155574812873915,3.4161037252065203,3.9907236024855615,-0.36389393901094913
-0.757,3.4100374594949634,4.010548175177166,3.4100374594949634,3.9854321509308206,-0.3603033859449213
-0.756,3.4040113412373127,4.005382019218284,3.4040113412373127,3.979989225265233,-0.3566844209383446
-0.755,3.398024960834521,4.000060383692475,3.398024960834521,3.974396304558222,-0.35303769318419964
-0.754,3.392077914545132,3.9945847146484406,3.392077914545132,3.968654937864631,-0.3493638472015894
-0.753,3.3861698043782815,3.9889565315447713,3.3861698043782815,3.9627667419710697,-0.3456635228522185
-0.752,3.380300237989078,3.983177424916734,3.380300237989078,3.9567333991656346,-0.34193735535685055
-0.751,3.3744688285762967,3.977249054067241,3.3744688285762967,3.950556655031325,-0.3381859753117386
-0.75,3.3686751947823392,3.971173144782247,3.3686751947823392,3.944238316263324,-0.3344100087050326
-0.749,3.3629189605953718,3.9649514870709117,3.3629189605953718,3.937780248510512,-0.33061007693316274
-0.748,3.357199755253625,3.958585932930674,3.357199755253625,3.931184374241301,-0.32678679681719763
-0.747,3.3515172131517597,3.9520783941375646,3.3515172131517597,3.9244526706341047,-0.32294078061917975
-0.746,3.3458709737492787,3.9454308400619142,3.3458709737492787,3.917587167492605,-0.3190726360584329
-0.745,3.340260681480911,3.9386452955096827,3.340260681480911,3.910589945185984,-0.31518296632785237
-0.744,3.334685985668929,3.9317238385895843,3.334685985668929,3.9034631326143012,-0.3112723701101613
-0.743,3.329146540437341,3.924668598606199,3.329146540437341,3.8962089051991917,-0.30734144159415205
-0.742,3.3236420046279256,3.91748175397921,3.3236420046279256,3.8888294828999825,-0.30339077049089697
-0.741,3.3181720417180456,3.9101655301889093,3.3181720417180456,3.8813271282553976,-0.2994209420499371
-0.74,3.312736319740206,3.9027221977481275,3.312736319740206,3.8737041444509352,-0.295432537075447
-0.739,3.3073345112033157,3.895154070200677,3.3073345112033157,3.8659628734120592,-0.29142613194237604
-0.738,3.301966293015596,3.8874635021464425,3.301966293015596,3.858105693923246,-0.2874022986125596
-0.737,3.296631346409115,3.8796528872931866,3.296631346409115,3.8501350197730186,-0.283361604650817
-0.736,3.291329356865892,3.8717246565351675,3.291329356865892,3.842053297925003,-0.2793046132410123
-0.735,3.2860600140455407,3.8636812760586365,3.2860600140455407,3.833863006715072,-0.27523188320210196
-0.734,3.28082301171441,3.8555252454742845,3.28082301171441,3.8255666540746467,-0.2711439690041498
-0.733,3.2756180476761894,3.8472590959766646,3.2756180476761894,3.817166775780163,-0.2670414207843248
-0.732,3.2704448237039436,3.8388853885306418,3.2704448237039436,3.8086659337287467,-0.2629247843628673
-0.731,3.265303045473534,3.830406712084912,3.265303045473534,3.800066714240113,-0.2587946012590368
-0.73,3.2601924224984047,3.8218256818125758,3.2601924224984047,3.791371726384707,-0.2546514087070337
-0.729,3.2551126680656934,3.8131449373788007,3.2551126680656934,3.782583600338063,-0.25049573967189426
-0.728,3.250063499173638,3.804367141235569,3.250063499173638,3.7737049857614005,-0.24632812286536585
-0.727,3.245044636470241,3.7954949769434947,3.245044636470241,3.764738550208433,-0.2421490827617535
-0.726,3.2400558041931795,3.786531147520673,3.2400558041931795,3.755686977558326,-0.2379591396137447
-0.725,3.2350967301109073,3.777478373818586,3.2350967301109073,3.7465529664748445,-0.23375880946820957
-0.724,3.2301671454649408,3.7683393929249815,3.2301671454649408,3.737339228891578,-0.22954860418197603
-0.723,3.2252667849132934,3.7591169565936777,3.2252667849132934,3.728048488523219,-0.22532903143758107
-0.722,3.220395386475027,3.7498138297012975,3.220395386475027,3.718683479402856,-0.22110059475899776
-0.721,3.215552691475901,3.7404327887308098,3.215552691475901,3.7092469444451965,-0.21686379352733906
-0.72,3.2107384444950955,3.7309766202818526,3.2107384444950955,3.6997416340356417,-0.21261912299653304
-0.719,3.205952393312972,3.7214481196077407,3.205952393312972,3.690170304645163,-0.2083670743089811
-0.718,3.201194288859863,3.711850089179092,3.201194288859863,3.680535717470867,-0.20410813451118495
-0.717,3.1964638851658504,3.702185337273983,3.1964638851658504,3.6708406371021907,-0.19984278656935228
-0.716,3.1917609393115285,3.6924566765945306,3.1917609393115285,3.661087830212578,-0.1955715093849794
-0.715,3.187085211379712,3.6826669229098075,3.187085211379712,3.65128006427661,-0.1912947778104076
-0.714,3.1824364644080783,3.672818893724998,3.1824364644080783,3.6414201063124114,-0.187013062664354
-0.713,3.1778144643427155,3.6629154069766456,3.1778144643427155,3.631510721649251,-0.18272683074742238
-0.712,3.1732189799925647,3.6529592797539188,3.1732189799925647,3.6215546727202277,-0.17843654485758637
-0.711,3.1686497829847315,3.6429533270457415,3.1686497829847315,3.611554717879889,-0.17414266380564802
-0.71,3.1641066477206374,3.6329003605136707,3.1641066477206374,3.601513610246673,-0.1698456424306746
-0.709,3.159589351333015,3.6228031872903923,3.159589351333015,3.591434096570039,-0.16554593161540904
-0.708,3.155097673643706,3.6126646088036884,3.155097673643706,3.5813189161221453,-0.16124397830165785
-0.707,3.150631397122256,3.6024874196257297,3.150631397122256,3.5711707996139115,-0.15694022550565104
-0.706,3.146190306845286,3.5922744063475704,3.146190306845286,3.5609924681353675,-0.15263511233338325
-0.705,3.141774190456624,3.5820283464786526,3.141774190456624,3.550786632120076,-0.1483290739959269
-0.704,3.1373828381281745,3.571752007371203,3.1373828381281745,3.5405559903335315,-0.1440225418247207
-0.703,3.1330160425215223,3.5614481451693374,3.1330160425215223,3.5303032288853156,-0.13971594328683534
-0.702,3.1286735987502374,3.551119503782715,3.1286735987502374,3.520031020264916,-0.13540970200021613
-0.701,3.124355304342881,3.540768813884588,3.124355304342881,3.5097420224009848,-0.1311042377488975
-0.7,3.120060959206693,3.5303987919340294,3.120060959206693,3.4994388777438656,-0.12679996649819736
-0.699,3.1157903655919332,3.520012139222248,3.1157903655919332,3.4891242123712947,-0.12249730040988387
-0.698,3.1115433280568907,3.5096115409426942,3.1115433280568907,3.4788006351169733,-0.11819664785732012
-0.697,3.107319653433514,3.4991996652849067,3.107319653433514,3.4684707367219567,-0.11389841344058335
-0.696,3.103119150793673,3.488779162551792,3.103119150793673,3.4581370890085834,-0.10960299800156068
-0.695,3.09894163141603,3.4783526643002483,3.09894163141603,3.447802244076818,-0.10531079863901949
-0.694,3.094786908753505,3.4679227825048566,3.094786908753505,3.4374687335227834,-0.10102220872365361
-0.693,3.090654798401324,3.4574921087445367,3.090654798401324,3.4271390676793305,-0.09673761791310796
-0.692,3.086545118065648,3.4470632134118753,3.086545118065648,3.4168157348783934,-0.09245741216697403
-0.691,3.0824576875327483,3.4366386449450044,3.0824576875327483,3.4065012007350046,-0.0881819737617654
-0.69,3.078392328638742,3.4262209290817913,3.078392328638742,3.396197907452721,-0.08391168130586626
-0.689,3.074348865239857,3.4158125681361415,3.074348865239857,3.3859082731502856,-0.07964690975445646
-0.688,3.070327123183226,3.405416040296214,3.070327123183226,3.3756346912093114,-0.07538803042441444
-0.687,3.066326930278189,3.3950337989443455,3.066326930278189,3.365379529642796,-0.07113541100919125
-0.686,3.0623481162681077,3.3846682719984518,3.0623481162681077,3.355145130484257,-0.06688941559366357
-0.685,3.05839051280267,3.374321861274729,3.05839051280267,3.3449338091972693,-0.06265040466896304
-0.684,3.0544539534106754,3.363996941871411,3.0544539534106754,3.334747854105221,-0.05841873514727842
-0.683,3.050538273473295,3.353695861573392,3.050538273473295,3.3245895258410587,-0.054194760376636585
-0.682,3.046643310197794,3.3434209402774693,3.046643310197794,3.3144610568168096,-0.04997883015565552
-0.681,3.0427689025917157,3.333174469438024,3.0427689025917157,3.3043646507126847,-0.045771290748276884
-0.68,3.038914891437498,3.322958711532894,3.038914891437498,3.2943024819855324,-0.041572484898472414
-0.679,3.035081119267535,3.312775899549224,3.035081119267535,3.2842766953964455,-0.03738275184492535
-0.678,3.0312674303396627,3.3026282364890855,3.0312674303396627,3.274289405557274,-0.033202427335689115
-0.677,3.027473670613062,3.2925178948946257,3.027473670613062,3.264342696495873,-0.02903184364281969
-0.676,3.023699687724576,3.2824470163925237,3.023699687724576,3.2544386212398226,-0.024871329576987608
-0.675,3.0199453309654203,3.2724177112575585,3.0199453309654203,3.2445792014184396,-0.02072121050205981
-0.674,3.016210451258299,3.2624320579950035,3.016210451258299,3.2347664268828145,-0.0165818083496627
-0.673,3.012494901134896,3.2524921029416967,3.012494901134896,3.225002255343721,-0.012453441633718098
-0.672,3.00879853471375,3.2425998598855026,3.00879853471375,3.215288612027117,-0.008336425464954618
-0.671,3.0051212076785023,3.232757309702945,3.0051212076785023,3.2056273893470237,-0.004231071565396199
-0.67,3.001462777256501,3.2229664000148324,3.001462777256501,3.1960204465956203,-0.00013768828282636504
-0.669,2.997823102197766,3.213229044859573,2.997823102197766,3.186469609650241,0.003943419394774948
-0.668,2.994202042754306,3.2035471243840097,2.994202042754306,3.1769766706971345,0.008011949824812941
-0.667,2.9905994606597686,3.1939224845515204,2.9905994606597686,3.167543387971707,0.012067604695690055
-0.666,2.9870152191094412,3.1843569368671596,2.9870152191094412,3.158171485515055,0.016110089012438107
-0.665,2.9834491827405647,3.1748522581196124,2.9834491827405647,3.1488626529465664,0.0201391110823772
-0.664,2.9799012176129813,3.165410190139725,2.9799012176129813,3.139618545252343,0.024154382500796812
-0.663,2.976371191190095,3.156032439575394,2.976371191190095,3.1304407825892486,0.028155618136662716
-0.662,2.972858972320143,3.1467206776825813,2.972858972320143,3.121330950104347,0.032142536118348775
-0.661,2.9693644312177745,3.1374765401322118,2.9693644312177745,3.1122905977695012,0.036114857819390334
-0.66,2.9658874394459174,3.128301626832747,2.9658874394459174,3.1033212402309385,0.04007230784426407
-0.659,2.9624278698979576,3.119197501768183,2.9624278698979576,3.094424356673511,0.044014614014193494
-0.658,2.9589855967801864,3.1101656928512713,2.9589855967801864,3.085601390699493,0.047941507352974436
-0.657,2.9555604955945403,3.1012076917916933,2.9555604955945403,3.0768537502216295,0.051852722072827866
-0.656,2.9521524431216157,3.092324953979009,2.9521524431216157,3.0681828073702664,0.05574799556027787
-0.655,2.9487613174039553,3.0835188983801025,2.9487613174039553,3.0595898984142975,0.059627068362051075
-0.654,2.9453869977295972,3.0747909074509465,2.9453869977295972,3.051076323695758,0.06348968417100227
-0.653,2.9420293646158924,3.066142327062413,2.9420293646158924,3.0426433475777954,0.06733558981206436
-0.652,2.938688299793569,3.057574466439939,2.938688299793569,3.0342921984058275,0.07116453522822083
-0.651,2.93536368619106,3.049088598116793,2.93536368619106,3.0260240684816626,0.07497627346650511
-0.65,2.9320554079190675,3.040685957900741,2.9320554079190675,3.017840114050355,0.07877056066402192
-0.649,2.9287633502553754,3.0323677448538735,2.9287633502553754,3.0097414552996025,0.0825471560339954
-0.648,2.925487399629897,3.0241351212853735,2.925487399629897,3.0017291763714313,0.08630582185183767
-0.647,2.9222274436099607,3.0159892127569967,2.9222274436099607,2.993804325385994,0.09004632344124648
-0.646,2.9189833708858153,3.0079311081010576,2.9189833708858153,2.9859679144772273,0.09376842916032281
-0.645,2.915755071256374,2.9999618594506776,2.915755071256374,2.978220919840193,0.0974719103877167
-0.644,2.9125424356151663,2.9920824822820915,2.9125424356151663,2.9705642817898497,0.10115654150879311
-0.643,2.909345355936515,2.984293955468786,2.909345355936515,2.9629989048310783,0.10482209990182527
-0.642,2.906163725261927,2.9765972213472405,2.906163725261927,2.955525657739715,0.10846836592421302
-0.641,2.90299743768668,2.968993185794093,2.90299743768668,2.9481453736544245,0.11209512289872124
-0.64,2.8998463883466363,2.9614827183144476,2.8998463883466363,2.9408588501791573,0.11570215709974571
-0.639,2.896710473405238,2.9540666521411714,2.896710473405238,2.9336668494960176,0.11928925773960485
-0.638,2.89358959004071,2.946745784344925,2.89358959004071,2.9265700984883103,0.12285621695485052
-0.637,2.8904836364334616,2.939520875954734,2.8904836364334616,2.9195692888735767,0.12640282979260847
-0.636,2.8873925117536623,2.9323926520888843,2.8873925117536623,2.9126650773464204,0.12992889419694012
-0.635,2.8843161161490274,2.9253618020959116,2.8843161161490274,2.905858085730874,0.13343421099522917
-0.634,2.881254350732769,2.918428979705507,2.881254350732769,2.899148901142173,0.13691858388459224
-0.633,2.878207117571739,2.9115948031891086,2.878207117571739,2.892538076157678,0.14038181941831537
-0.632,2.8751743196747466,2.904859855529964,2.8751743196747466,2.886026128996763,0.14382372699231347
-0.631,2.8721558609810476,2.8982246846024844,2.8721558609810476,2.879613543709484,0.14724411883161306
-0.63,2.869151646349008,2.891689803360661,2.869151646349008,2.8733007703738167,0.1506428099768616
-0.629,2.8661615815449406,2.885255690035339,2.8661615815449406,2.86708822530125,0.15401961827086044
-0.628,2.863185573232096,2.8789227883401707,2.863185573232096,2.860976291250583,0.1573743643451198
-0.627,2.8602235289598252,2.8726915076860204,2.8602235289598252,2.85496531764969,0.1607068716064429
-0.626,2.8572753571529024,2.8665622234036303,2.8572753571529024,2.8490556208250766,0.16401696622352838
-0.625,2.8543409671009976,2.860535276974346,2.8543409671009976,2.8432474842390394,0.16730447711360205
-0.624,2.851420268948311,2.854610976268725,2.851420268948311,2.837541158734237,0.17056923592906975
-0.623,2.8485131736833527,2.8487895957927862,2.8485131736833527,2.8319368627854784,0.17381107704419657
-0.622,2.84561959312888,2.843071376941761,2.84561959312888,2.8264347827585348,0.1770298375418089
-0.621,2.8427394399319716,2.837456528261108,2.8427394399319716,2.8210350731758167,0.18022535720002136
-0.62,2.839872627554252,2.8319452257146294,2.839872627554252,2.8157378569887013,0.18339747847898852
-0.619,2.837019070262254,2.8265376129594757,2.837019070262254,2.8105432258563385,0.18654604650768009
-0.618,2.834178683117925,2.821233801627884,2.834178683117925,2.8054512404307697,0.18967090907068002
-0.617,2.8313513819692653,2.8160338716154047,2.8313513819692653,2.8004619306481353,0.1927719165950125
-0.616,2.828537083441101,2.810937871375514,2.828537083441101,2.7955752960258606,0.19584892213698826
-0.615,2.8257357049259944,2.805945818220333,2.8257357049259944,2.7907913059655645,0.19890178136907835
-0.614,2.8229471645752757,2.801057698627365,2.8229471645752757,2.7861099000615894,0.2019303525668116
-0.613,2.8201713812902125,2.796273468551991,2.8201713812902125,2.7815309884149175,0.20493449659569415
-0.612,2.8174082747132956,2.791593053745594,2.8174082747132956,2.7770544519523415,0.20791407689815775
-0.611,2.8146577652196547,2.787016350079116,2.8146577652196547,2.772680142750705,0.21086895948052664
-0.61,2.8119197739085933,2.782543223871878,2.8119197739085933,2.7684078843660385,0.21379901290001352
-0.609,2.8091942225952407,2.7781735122254756,2.8091942225952407,2.764237472167427,0.2167041082517382
-0.608,2.806481033802327,2.7739070233625944,2.806481033802327,2.760168673675452,0.21958411915576978
-0.607,2.803780130752067,2.7697435369705694,2.803780130752067,2.756201228905028,0.2224389217441928
-0.606,2.801091437358164,2.7656828045495074,2.801091437358164,2.752334850712482,0.22526839464820114
-0.605,2.7984148782179203,2.761724549764818,2.7984148782179203,2.7485692251467095,0.22807241898521083
-0.604,2.7957503786044593,2.7578684688039843,2.7957503786044593,2.7449040118042514,0.2308508783460021
-0.603,2.793097864459058,2.7541142307374056,2.793097864459058,2.7413388441881255,0.23360365878188236
-0.602,2.7904572623835824,2.7504614778831487,2.7904572623835824,2.737873330070273,0.23633064879187562
-0.601,2.787828499633029,2.7469098261754494,2.787828499633029,2.734507051857435,0.23903173930993488
-0.6,2.785211504108169,2.743458865536811,2.785211504108169,2.73123956696035,0.24170682369217852
-0.599,2.782606204348291,2.740108160253527,2.782606204348291,2.728070408166082,0.2443557977041541
-0.598,2.7800125295240528,2.7368572493544763,2.7800125295240528,2.7249990840133314,0.2469785595081215
-0.597,2.7774304094304165,2.733705646993063,2.7774304094304165,2.7220250791706255,0.2495750096503638
-0.596,2.7748597744796935,2.7306528428320913,2.7748597744796935,2.7191478548171744,0.2521450510485227
-0.595,2.7723005556946743,2.727698302431496,2.7723005556946743,2.716366849026307,0.2546885889789557
-0.594,2.769752684701858,2.7248414676387127,2.769752684701858,2.7136814771513094,0.2572055310641195
-0.593,2.767216093724772,2.722081756981588,2.767216093724772,2.711091132213532,0.25969578725997744
-0.592,2.7646907155773808,2.719418566063662,2.7646907155773808,2.7085951852926367,0.2621592698434309
-0.591,2.762176483657583,2.7168512679616743,2.762176483657583,2.7061929859188267,0.2645958933997754
-0.59,2.7596733319407996,2.7143792136251794,2.7596733319407996,2.703883862466942,0.26700557481017884
-0.589,2.7571811949736444,2.712001732278092,2.7571811949736444,2.7016671225522737,0.2693882332391894
-0.588,2.7547000078676804,2.7097181318220516,2.7547000078676804,2.699542053427961,0.27174379012226163
-0.587,2.7522297062932615,2.707527699241472,2.7522297062932615,2.697507922383859,0.2740721691533086
-0.586,2.7497702264734545,2.7054297010101,2.7497702264734545,2.695563977146718,0.27637329627228285
-0.585,2.74732150517804,2.7034233834990142,2.74732150517804,2.6937094462815825,0.2786470996527739
-0.584,2.744883479717596,2.701507973385876,2.744883479717596,2.6919435395942433,0.28089350968963783
-0.583,2.7424560879376614,2.6996826780653174,2.7424560879376614,2.6902654485346473,0.2831124589866436
-0.582,2.7400392682129717,2.697946686060363,2.7400392682129717,2.688674346601137,0.2853038823441515
-0.581,2.73763295944177,2.6962991674347387,2.73763295944177,2.6871693897453954,0.28746771674680793
-0.58,2.7352371010402,2.6947392742059137,2.7352371010402,2.6857497167779614,0.2896039013512719
-0.579,2.7328516329367685,2.6932661407588157,2.7328516329367685,2.6844144497742204,0.291712377473961
-0.578,2.730476495566876,2.6918788842600514,2.730476495566876,2.683162694480758,0.29379308857882214
-0.577,2.728111629867424,2.690576605072523,2.728111629867424,2.681993540721932,0.2958459802651288
-0.576,2.7257569772714936,2.6893583871703286,2.7257569772714936,2.6809060628065704,0.2978710002553011
-0.575,2.723412479703084,2.6882232985538193,2.723412479703084,2.6798993199346888,0.2998680983827497
-0.574,2.7210780795719374,2.687170391664715,2.7210780795719374,2.6789723566040977,0.30183722657974543
-0.573,2.7187537197684053,2.6861987038011534,2.7187537197684053,2.6781242030168237,0.30377833886531175
-0.572,2.716439343658405,2.685307257532559,2.716439343658405,2.6773538754851938,0.30569139133314227
-0.571,2.7141348950784274,2.6844950611142306,2.7141348950784274,2.6766603768375177,0.30757634213954294
-0.57,2.7118403183306103,2.6837611089015363,2.7118403183306103,2.6760426968232505,0.3094331514913979
-0.569,2.7095555581778807,2.6831043817636098,2.7095555581778807,2.6754998125175202,0.3112617816341596
-0.568,2.707280559839153,2.6825238474964412,2.707280559839153,2.6750306887249544,0.3130621968398633
-0.567,2.7050152689845905,2.6820184612352658,2.7050152689845905,2.6746342783826633,0.31483436339516596
-0.566,2.7027596317309297,2.6815871658661385,2.7027596317309297,2.6743095229623304,0.3165782495894108
-0.565,2.700513594636857,2.6812288924366108,2.700513594636857,2.674055352871277,0.31829382570271236
-0.564,2.6982771046984535,2.680942560565394,2.6982771046984535,2.673870687852421,0.31998106399407017
-0.563,2.6960501093446885,2.6807270788509245,2.6960501093446885,2.6737544373830473,0.3216399386895042
-0.562,2.693832556432976,2.6805813452787426,2.693832556432976,2.6737055010722948,0.32327042597021527
-0.561,2.6916243942447844,2.6805042476275616,2.6916243942447844,2.6737227690572483,0.3248725039607706
-0.56,2.6894255714813,2.6804946638739824,2.6894255714813,2.6738051223975954,0.3264461527173105
-0.559,2.687236037259148,2.680551462595724,2.687236037259148,2.6739514334687184,0.32799135421578435
-0.558,2.685055741106166,2.680673503373297,2.685055741106166,2.6741605663531565,0.32950809234020617
-0.557,2.682884632957226,2.680859637190043,2.682884632957226,2.6744313772303623,0.33099635287093804
-0.556,2.680722663150114,2.681108706830436,2.680722663150114,2.674762714764658,0.3324561234729948
-0.555,2.6785697824214605,2.681419547276577,2.6785697824214605,2.675153420491323,0.3338873936843754
-0.554,2.6764259419027168,2.681790986102794,2.6764259419027168,2.6756023292007174,0.3352901549044181
-0.553,2.674291093116184,2.682221843868275,2.674291093116184,2.6761082693204044,0.3366644003821777
-0.552,2.6721651879710904,2.682710934507638,2.6721651879710904,2.676670063295144,0.3380101252048312
-0.551,2.6700481787597186,2.68325706571939,2.6700481787597186,2.67728652796473,0.3393273262861038
-0.55,2.6679400181535766,2.6838590393521606,2.6679400181535766,2.677956474939575,0.34061600235472106
-0.549,2.6658406591996213,2.684515651788681,2.6658406591996213,2.6786787109739736,0.34187615394288656
-0.548,2.6637500553165214,2.6852256943273964,2.6637500553165214,2.6794520383369926,0.3431077833747804
-0.547,2.6616681602909713,2.6859879535616784,2.6616681602909713,2.6802752551809097,0.3443108947550846
-0.546,2.659594928274046,2.6868012117565194,2.659594928274046,2.6811471559071207,0.3454854939575337
-0.545,2.6575303137776047,2.6876642472226995,2.6575303137776047,2.682066531529474,0.34663158861348625
-0.544,2.655474271670734,2.688575834688317,2.655474271670734,2.6830321700349726,0.347749188100524
-0.543,2.6534267571762333,2.689534745667634,2.6534267571762333,2.684042856741751,0.3488383035310723
-0.542,2.6513877258671483,2.6905397488271716,2.6513877258671483,2.685097374654304,0.34989894774104796
-0.541,2.6493571336633406,2.691589610348996,2.6493571336633406,2.686194504815881,0.3509311352785296
-0.54,2.6473349368281,2.692683094291129,2.6473349368281,2.687333026658011,0.3519348823924515
-0.539,2.6453210919647976,2.6938189629450355,2.6453210919647976,2.6885117183470824,0.35291020702132386
-0.538,2.643315556013583,2.694995977190117,2.643315556013583,2.689729357127944,0.3538571287819761
-0.537,2.641318286248113,2.696212896845161,2.641318286248113,2.69098471966445,0.3547756689583239
-0.536,2.6393292402723216,2.6974684810167,2.6393292402723216,2.692276582376931,0.3556658504901628
-0.535,2.6373483760172367,2.698761488444224,2.6373483760172367,2.693603721776511,0.3565276979619824
-0.534,2.6353756517378217,2.7000906778421663,2.6353756517378217,2.69496491479622,0.3573612375918099
-0.533,2.6334110260098638,2.7014548082386765,2.6334110260098638,2.6963589391188996,0.3581664972200718
-0.532,2.631454457726895,2.7028526393110566,2.631454457726895,2.697784573501797,0.3589435062984861
-0.531,2.6295059060971506,2.7042829317178727,2.6295059060971506,2.699240598097839,0.359692295878974
-0.53,2.627565330640562,2.7057444474276733,2.627565330640562,2.7007257947735424,0.3604128986025983
-0.529,2.625632691185788,2.7072359500442467,2.625632691185788,2.702238947423493,0.3611053486885264
-0.528,2.6237079478672767,2.7087562051284273,2.6237079478672767,2.7037788422813827,0.36176968192301506
-0.527,2.621791061122363,2.710303980516367,2.621791061122363,2.7053442682275612,0.362405935648422
-0.526,2.619881991688406,2.711878046634228,2.619881991688406,2.706934017093026,0.3630141487522422
-0.525,2.617980700599947,2.713477176809307,2.617980700599947,2.7085468839598854,0.3635943616561646
-0.524,2.6160871491859132,2.715100147577485,2.6160871491859132,2.710181667458177,0.3641466163051585
-0.523,2.614201299066845,2.716745738987024,2.614201299066845,2.7118371700590838,0.36467095615657935
-0.522,2.612323112152163,2.7184127348986356,2.612323112152163,2.7135121983644503,0.3651674261693016
-0.521,2.6104525506374587,2.720099923281824,2.6104525506374587,2.7152055633926206,0.3656360727928765
-0.52,2.608589577001819,2.7218060965074287,2.608589577001819,2.7169160808605324,0.3660769439567113
-0.519,2.6067341540051894,2.7235300516363656,2.6067341540051894,2.7186425714620412,0.3664900890592743
-0.518,2.6048862446857513,2.7252705907045405,2.6048862446857513,2.7203838611424747,0.3668755589573261
-0.517,2.6030458123573457,2.7270265210038684,2.6030458123573457,2.7221387813693516,0.3672334059551711
-0.516,2.6012128206069156,2.7287966553594196,2.6012128206069156,2.7239061693992688,0.3675636837939372
-0.515,2.599387233291982,2.7305798124026337,2.599387233291982,2.7256848685409207,0.3678664476408769
-0.514,2.5975690145381467,2.732374816840577,2.5975690145381467,2.7274737284142216,0.3681417540786949
-0.513,2.5957581287366285,2.7341804997212398,2.5957581287366285,2.7292716052055224,0.36838966109489824
-0.512,2.593954540541817,2.7359956986948344,2.593954540541817,2.731077361918894,0.36861022807117144
-0.511,2.5921582148688644,2.7378192582710774,2.5921582148688644,2.7328898686234564,0.36880351577277715
-0.51,2.590369116891302,2.739650030072415,2.590369116891302,2.734708002696726,0.368969586337978
-0.509,2.588587212038676,2.7414868730832285,2.588587212038676,2.7365306490639916,0.36910850326748684
-0.508,2.586812465994221,2.743328653894932,2.586812465994221,2.73835670043367,0.36922033141393745
-0.507,2.5850448446925522,2.745174246946988,2.5850448446925522,2.7401850575286444,0.3693051369713816
-0.506,2.583284314317387,2.7470225347638153,2.583284314317387,2.7420146293135605,0.3693629874648112
-0.505,2.5815308412992892,2.7488724081875695,2.5815308412992892,2.7438443332180844,0.3693939517397009
-0.504,2.57978439231344,2.7507227666067946,2.57978439231344,2.7456730953560893,0.3693980999515815
-0.503,2.5780449342774356,2.7525725181809064,2.5780449342774356,2.7474998507407697,0.36937550355563004
-0.502,2.5763124343491035,2.7544205800605326,2.5763124343491035,2.749323543495672,0.3693262352962892
-0.501,2.5745868599243504,2.756265878603668,2.5745868599243504,2.7511431270616375,0.36925036919691184
-0.5,2.57286817863503,2.758107349587645,2.57286817863503,2.752957564399629,0.3691479805494247
-0.499,2.5711563583468307,2.759943938416929,2.5711563583468307,2.754765828189475,0.3690191459040205
-0.498,2.5694513671571975,2.7617746003266856,2.5694513671571975,2.75656690102446,0.3688639430588748
-0.497,2.5677531733932613,2.763598300582175,2.5677531733932613,2.7583597756018374,0.36868245104988284
-0.496,2.5660617456098076,2.7654140146739143,2.5660617456098076,2.7601434549091874,0.36847475014042674
-0.495,2.564377052587253,2.7672207285086223,2.564377052587253,2.761916952406657,0.3682409218111597
-0.494,2.562699063329655,2.7690174385959567,2.562699063329655,2.76367929220506,0.3679810487498229
-0.493,2.5610277470627327,2.7708031522310246,2.5610277470627327,2.7654295092398735,0.3676952148410786
-0.492,2.5593630732319235,2.7725768876726566,2.5593630732319235,2.7671666494410525,0.36738350515637347
-0.491,2.5577050115004414,2.7743376743174855,2.5577050115004414,2.7688897698987627,0.36704600594382375
-0.49,2.5560535317473785,2.7760845528697558,2.5560535317473785,2.7705979390249427,0.366682804618124
-0.489,2.554408604065808,2.777816575506955,2.554408604065808,2.7722902367107607,0.36629398975048133
-0.488,2.552770198760919,2.7795328060411912,2.552770198760919,2.7739657544799265,0.36587965105857495
-0.487,2.5511382863481673,2.781232320076365,2.5511382863481673,2.7756235956378927,0.365439879396537
-0.486,2.549512837551448,2.7829142051611204,2.549512837551448,2.7772628754169317,0.3649747667449611
-0.485,2.547893823301286,2.784577560937589,2.547893823301286,2.7788827211170974,0.36448440620093175
-0.484,2.5462812147330434,2.7862214992859293,2.5462812147330434,2.780482272243091,0.3639688919680813
-0.483,2.5446749831851543,2.7878451444646597,2.5446749831851543,2.7820606806369996,0.3634283193466691
-0.482,2.543075100197371,2.7894476332468017,2.543075100197371,2.783617110606978,0.3628627847236857
-0.481,2.5414815375090307,2.7910281150518474,2.5414815375090307,2.785150739051818,0.362272385562981
-0.48,2.5398942670573432,2.7925857520735335,2.5398942670573432,2.7866607555814564,0.3616572203954176
-0.479,2.538313260975692,2.7941197194034677,2.538313260975692,2.7881463626334115,0.3610173888090458
-0.478,2.5367384915919584,2.7956292051505915,2.5367384915919584,2.789606775585176,0.3603529914393084
-0.477,2.535169931426862,2.7971134105564848,2.535169931426862,2.7910412228625567,0.359664129959262
-0.476,2.533607553192316,2.7985715501065664,2.533607553192316,2.7924489460439887,0.358950907069831
-0.475,2.532051329789801,2.8000028516371502,2.532051329789801,2.793829199960839,0.35821342649007837
-0.474,2.5305012343087605,2.801406556438394,2.5305012343087605,2.7951812527936912,0.3574517929475055
-0.473,2.528957240025007,2.8027819193531713,2.528957240025007,2.796504386164658,0.35666611216837585
-0.472,2.5274193203991464,2.804128208871862,2.5274193203991464,2.797797895225722,0.3558564908680599
-0.471,2.5258874490750216,2.8054447072230517,2.5258874490750216,2.7990610887430907,0.35502303674140817
-0.47,2.524361599878172,2.80673071046023,2.524361599878172,2.8002932891776515,0.3541658584531463
-0.469,2.522841746814302,2.8079855285444206,2.522841746814302,2.8014938327614725,0.35328506562829465
-0.468,2.52132786406778,2.809208485422818,2.52132786406778,2.802662069570404,0.3523807688426128
-0.467,2.5198199260001335,2.8103989191034278,2.5198199260001335,2.8037973635928064,0.35145307961306854
-0.466,2.5183179071485813,2.8115561817257197,2.5183179071485813,2.804899092794383,0.3505021103883294
-0.465,2.5168217822245613,2.8126796396273486,2.5168217822245613,2.8059666491791964,0.34952797453928164
-0.464,2.515331526112288,2.813768673406908,2.515331526112288,2.806999438846823,0.34853078634956947
-0.463,2.513847113867316,2.8148226779828014,2.513847113867316,2.807996882045729,0.34751066100616207
-0.462,2.5123685207151234,2.815841062648191,2.5123685207151234,2.808958413222836,0.34646771458994413
-0.461,2.5108957220497063,2.816823251122093,2.5108957220497063,2.8098834810693387,0.3454020640663278
-0.46,2.5094286934321905,2.817768681596621,2.5094286934321905,2.8107715485627787,0.3443138272758952
-0.459,2.507967410589456,2.818676806780387,2.507967410589456,2.8116220930053837,0.3432031229250563
-0.458,2.506511849412776,2.8195470939381284,2.506511849412776,2.812434606058737,0.3420700705767399
-0.457,2.5050619859564685,2.8203790249265266,2.5050619859564685,2.813208593774753,0.34091479064110475
-0.456,2.503617796436564,2.8211720962262956,2.503617796436564,2.813943576623022,0.33973740436627275
-0.455,2.502179257229486,2.8219258189705214,2.502179257229486,2.8146390895145244,0.3385380338290922
-0.454,2.500746344870741,2.822639718969322,2.500746344870741,2.8152946818217615,0.3373168019259203
-0.453,2.4993190360536315,2.823313336730807,2.4993190360536315,2.8159099173952944,0.33607383236343125
-0.452,2.4978973076279694,2.8239462274784044,2.4978973076279694,2.8164843745767714,0.3348092496494517
-0.451,2.496481136598811,2.8245379611645576,2.496481136598811,2.817017646208412,0.3335231790838151
-0.45,2.4950705001252067,2.8250881224808277,2.4950705001252067,2.8175093396390185,0.33221574674924587
-0.449,2.4936653755189506,2.8255963108644346,2.4936653755189506,2.8179590767265257,0.33088707950226287
-0.448,2.4922657402433592,2.8260621405012545,2.4922657402433592,2.8183664938371176,0.3295373049641108
-0.447,2.490871571912051,2.826485240325312,2.490871571912051,2.8187312418409385,0.32816655151171537
-0.446,2.4894828482877402,2.826865254014792,2.4894828482877402,2.8190529861044373,0.32677494826865977
-0.445,2.4880995472810468,2.8272018399846055,2.4880995472810468,2.819331406479365,0.3253626250961902
-0.444,2.486721646949315,2.827494671375527,2.486721646949315,2.819566197288457,0.3239297125842416
-0.443,2.4853491254954427,2.8277434360399636,2.4853491254954427,2.81975706730784,0.3224763420424891
-0.442,2.483981961266727,2.827947836524342,2.483981961266727,2.8199037397461733,0.3210026454914258
-0.441,2.4826201327537145,2.8281075900481953,2.4826201327537145,2.820005952220586,0.3195087556534605
-0.44,2.4812636185890686,2.8282224284799407,2.4812636185890686,2.820063456729413,0.31799480594404383
-0.439,2.4799123975464483,2.8282920983094,2.4799123975464483,2.820076019621782,0.3164609304628172
-0.438,2.4785664485393912,2.828316360617096,2.4785664485393912,2.820043421564062,0.314907263984784
-0.437,2.477225750620218,2.828294991040353,2.477225750620218,2.819965457503237,0.3133339419515099
-0.436,2.4758902829789373,2.828227779736234,2.4758902829789373,2.8198419366272134,0.31174110046234177
-0.435,2.4745600249421678,2.8281145313413494,2.4745600249421678,2.8196726823220932,0.310128876265655
-0.434,2.47323495597207,2.8279550649285765,2.47323495597207,2.819457532126466,0.3084974067501242
-0.433,2.471915055665287,2.827749213960715,2.471915055665287,2.8191963376827402,0.30684682993601675
-0.432,2.4706003037518958,2.8274968262411226,2.4706003037518958,2.818888964685544,0.30517728446651243
-0.431,2.469290680094369,2.827197763861354,2.469290680094369,2.8185352928272387,0.3034889095990456
-0.43,2.4679861646865495,2.826851903145853,2.4679861646865495,2.8181352157405777,0.3017818451966736
-0.429,2.46668673765263,2.8264591345937244,2.46668673765263,2.8176886409385515,0.3000562317194693
-0.428,2.465392379246146,2.826019362817615,2.465392379246146,2.8171954897514313,0.2983122102159344
-0.427,2.464103069848978,2.8255325064797616,2.464103069848978,2.816655697261079,0.2965499223144426
-0.426,2.4628187899703624,2.824998498225212,2.4628187899703624,2.8160692122325286,0.29476951021470305
-0.425,2.461539520245913,2.8244172846122853,2.461539520245913,2.815435997042902,0.29297111667924836
-0.424,2.4602652414366535,2.8237888260402837,2.4602652414366535,2.8147560276076753,0.2911548850249505
-0.423,2.458995934428052,2.823113096674518,2.458995934428052,2.8140292933043374,0.2893209591145554
-0.422,2.4577315802290767,2.8223900843686494,2.4577315802290767,2.813255796893486,0.28746948334824673
-0.421,2.4564721599712507,2.8216197905844242,2.4564721599712507,2.812435554437384,0.28560060265523085
-0.42,2.4552176549077185,2.8208022303088143,2.4552176549077185,2.8115685952160243,0.28371446248534776
-0.419,2.4539680464123252,2.8199374319685924,2.4539680464123252,2.810654961640727,0.28181120880070676
-0.418,2.4527233159787007,2.8190254373424204,2.4527233159787007,2.809694709165331,0.279890988067343
-0.417,2.451483445219351,2.8180663014704463,2.451483445219351,2.8086879061949857,0.27795394724690403
-0.416,2.450248415864764,2.8170600925614604,2.450248415864764,2.807634633992599,0.2760002337883538
-0.415,2.4490182097625213,2.816006891897666,2.4490182097625213,2.806534986582981,0.27402999561970803
-0.414,2.447792808876412,2.8149067937370877,2.447792808876412,2.8053890706547158,0.2720433811397881
-0.413,2.4465721952855684,2.813759905213651,2.4465721952855684,2.8041970054597867,0.27004053921000165
-0.412,2.445356351183596,2.812566346234987,2.445356351183596,2.802958922711028,0.2680216191461497
-0.411,2.444145258877721,2.8113262493779905,2.444145258877721,2.8016749664773966,0.26598677071025256
-0.41,2.4429389007879405,2.810039759782179,2.4429389007879405,2.800345293077137,0.26393614410240474
-0.409,2.441737259446188,2.8087070350408747,2.441737259446188,2.798970070968864,0.26186988995265364
-0.408,2.4405403174954947,2.8073282450902806,2.4405403174954947,2.797549480640599,0.25978815931289917
-0.407,2.4393480576891715,2.8059035720964443,2.4393480576891715,2.796083714496797,0.25769110364882225
-0.406,2.4381604628899876,2.804433210340202,2.4381604628899876,2.794572976743433,0.2555788748318342
-0.405,2.4369775160693683,2.8029173661000875,2.4369775160693683,2.7930174832711163,0.25345162513105135
-0.404,2.4357992003065894,2.801356257533299,2.4357992003065894,2.791417461536363,0.2513095072052951
-0.403,2.434625498787985,2.7997501145547177,2.434625498787985,2.789773150440984,0.24915267409511496
-0.402,2.4334563948061634,2.798099178714046,2.4334563948061634,2.7880848002096843,0.24698127921483648
-0.401,2.4322918717592263,2.796403703071095,2.4322918717592263,2.786352672265876,0.24479547634463206
-0.4,2.4311319131499984,2.794663952069263,2.4311319131499984,2.784577039105762,0.24259541962262
-0.399,2.429976502585262,2.7928802014072462,2.429976502585262,2.782758184170728,0.24038126353698244
-0.398,2.428825623775002,2.7910527379090078,2.428825623775002,2.7808964017180746,0.2381531629181115
-0.397,2.4276792605316553,2.7891818593920776,2.4276792605316553,2.778991996690132,0.2359112729307784
-0.396,2.4265373967693664,2.7872678745341726,2.4265373967693664,2.7770452845817957,0.23365574906632694
-0.395,2.425400016503252,2.7853111027382407,2.425400016503252,2.7750565913065306,0.23138674713489152
-0.394,2.4242671038486696,2.7833118739959044,2.4242671038486696,2.7730262530608645,0.2291044232576385
-0.393,2.423138643020501,2.781270528749383,2.423138643020501,2.770954616187417,0.22680893385903403
-0.392,2.422014618332428,2.7791874177519325,2.422014618332428,2.7688420370365225,0.22450043565913314
-0.391,2.4208950141962275,2.777062901926815,2.4208950141962275,2.7666888818264543,0.22217908566589586
-0.39,2.4197798151210694,2.7748973522248703,2.4197798151210694,2.764495526502294,0.21984504116752657
-0.389,2.4186690057128164,2.7726911494807154,2.4186690057128164,2.7622623565935256,0.217498459724836
-0.388,2.4175625706733364,2.770444684267597,2.4175625706733364,2.7599897670703264,0.21513949916363206
-0.387,2.416460494799818,2.768158356750963,2.416460494799818,2.7576781621986495,0.21276831756712847
-0.386,2.4153627629840946,2.765832576540776,2.4153627629840946,2.7553279553941015,0.21038507326838493
-0.385,2.4142693602119674,2.7634677625426125,2.4142693602119674,2.752939569074682,0.2079899248427645
-0.384,2.413180271562548,2.7610643428075794,2.413180271562548,2.7505134345123916,0.20558303110042137
-0.383,2.412095482207593,2.7586227543811086,2.412095482207593,2.7480499916837737,0.20316455107880813
-0.382,2.4110149774108525,2.7561434431506413,2.4110149774108525,2.7455496891194153,0.20073464403521105
-0.381,2.409938742527423,2.7536268636922614,2.409938742527423,2.7430129837524455,0.19829346943930745
-0.38,2.4088667630031066,2.7510734791163047,2.4088667630031066,2.740440340766077,0.19584118696574768
-0.379,2.407799024373774,2.7484837609119914,2.407799024373774,2.7378322334402108,0.19337795648676176
-0.378,2.4067355122647336,2.745858188791116,2.4067355122647336,2.7351891429971715,0.19090393806479122
-0.377,2.405676212390111,2.743197250530837,2.405676212390111,2.732511558446573,0.18841929194514215
-0.376,2.4046211105522257,2.74050144181559,2.4046211105522257,2.729799976429395,0.18592417854866716
-0.375,2.403570192640981,2.7377712660781954,2.403570192640981,2.7270549010612597,0.18341875846446754
-0.374,2.4025234446332555,2.735007234340158,2.4025234446332555,2.7242768437749953,0.18090319244262082
-0.373,2.4014808525922993,2.732209865051231,2.4014808525922993,2.7214663231624856,0.17837764138693538
-0.372,2.4004424026671405,2.729379683928258,2.4004424026671405,2.7186238648158505,0.17584226634772437
-0.371,2.399408081091991,2.7265172237933464,2.399408081091991,2.715750001168022,0.17329722851460863
-0.37,2.3983778741856603,2.723623024411408,2.3983778741856603,2.7128452713327103,0.17074268920934077
-0.369,2.3973517683509784,2.7206976323270884,2.3973517683509784,2.709910220943818,0.1681788098786556
-0.368,2.3963297500742136,2.7177416007011512,2.3963297500742136,2.706945401994355,0.16560575208714343
-0.367,2.3953118059245075,2.7147554891463246,2.3953118059245075,2.7039513726748523,0.16302367751014754
-0.366,2.3942979225533065,2.711739863562667,2.3942979225533065,2.700928697211338,0.16043274792668774
-0.365,2.393288086693801,2.7086952959724795,2.393288086693801,2.697877945702911,0.1578331252124068
-0.364,2.392282285160372,2.705622364354809,2.392282285160372,2.6947996939589336,0.155224971332541
-0.363,2.391280504848038,2.7025216524795663,2.391280504848038,2.6916945233358818,0.15260844833491552
-0.362,2.390282732731912,2.699393749741311,2.390282732731912,2.68856302057391,0.14998371834296456
-0.361,2.3892889558666557,2.6962392509927295,2.3892889558666557,2.6854057776331324,0.14735094354877434
-0.36,2.388299161385949,2.6930587563778343,2.388299161385949,2.682223391529675,0.14471028620615214
-0.359,2.387313336501954,2.6898528711649483,2.387313336501954,2.6790164641715357,0.14206190862371867
-0.358,2.3863314685047907,2.6866222055794706,2.3863314685047907,2.675785602194273,0.13940597315802403
-0.357,2.385353544762013,2.6833673746365,2.385353544762013,2.672531416796571,0.1367426422066898
-0.356,2.3843795527180927,2.6800889979733094,2.3843795527180927,2.6692545235757055,0.13407207820157352
-0.355,2.383409479893906,2.676787699681746,2.383409479893906,2.665955542362952,0.13139444360195968
-0.354,2.3824433138862218,2.673464108140561,2.3824433138862218,2.662635097058962,0.12870990088777146
-0.353,2.381481042367204,2.6701188558477202,2.381481042367204,2.659293815469147,0.12601861255281208
-0.352,2.3805226530839048,2.666752579252727,2.3805226530839048,2.655932329139102,0.12332074109802377
-0.351,2.3795681338577737,2.6633659185889806,2.3795681338577737,2.652551273190096,0.12061644902477725
-0.35,2.3786174725841644,2.6599595177062216,2.3786174725841644,2.649151286154675,0.11790589882818281
-0.349,2.37767065723185,2.6565340239030837,2.37767065723185,2.6457330098123877,0.11518925299042364
-0.348,2.3767276758425355,2.6530900877597916,2.3767276758425355,2.6422970890257007,0.11246667397411782
-0.347,2.3757885165303874,2.6496283629710273,2.3757885165303874,2.638844171576087,0.10973832421570168
-0.346,2.3748531674815507,2.6461495061790266,2.3748531674815507,2.6353749080003754,0.10700436611883674
-0.345,2.3739216169536843,2.6426541768068876,2.3739216169536843,2.63188995142734,0.10426496204784476
-0.344,2.3729938532754944,2.6391430368921887,2.3729938532754944,2.628389957414603,0.10152027432116288
-0.343,2.37206986484627,2.635616750920877,2.37206986484627,2.6248755837858466,0.09877046520482549
-0.342,2.371149640135426,2.632075985661525,2.371149640135426,2.6213474904683975,0.09601569690596942
-0.341,2.3702331676820494,2.628521409999929,2.3702331676820494,2.6178063393311812,0.09325613156636377
-0.34,2.3693204360944486,2.6249536947741348,2.3693204360944486,2.6142527940231086,0.09049193125596491
-0.339,2.3684114340497087,2.621373512609869,2.3684114340497087,2.6106875198119024,0.08772325796649336
-0.338,2.3675061502932455,2.6177815377564477,2.3675061502932455,2.607111183423394,0.08495027360503796
-0.337,2.3666045736383694,2.6141784459231676,2.3666045736383694,2.6035244528813357,0.08217313998768208
-0.336,2.365706692965849,2.610564914116229,2.365706692965849,2.5999279973477454,0.07939201883315446
-0.335,2.3648124972234816,2.6069416204761944,2.3648124972234816,2.5963224869638095,0.07660707175650576
-0.334,2.3639219754256637,2.6033092441160393,2.3639219754256637,2.592708592691376,0.07381846026280804
-0.333,2.363035116652968,2.5996684649598043,2.363035116652968,2.589086986155076,0.07102634574087928
-0.332,2.3621519100517223,2.596019963581896,2.3621519100517223,2.585458339485091,0.06823088945703024
-0.331,2.3612723448335946,2.59236442104704,2.3612723448335946,2.581823325160579,0.0654322525488403
-0.33,2.3603964102751767,2.588702518750938,2.3603964102751767,2.5781826158538306,0.06263059601895105
-0.329,2.3595240957175783,2.5850349382616433,2.3595240957175783,2.5745368842751293,0.05982608072889047
-0.328,2.3586553905660175,2.5813623611616854,2.3586553905660175,2.570886803018379,0.05701886739291675
-0.327,2.35779028428942,2.577685468890978,2.35779028428942,2.5672330444075135,0.05420911657188932
-0.326,2.3569287664200194,2.5740049425905194,2.3569287664200194,2.5635762803437103,0.05139698866716234
-0.325,2.35607082655296,2.5703214629469318,2.35607082655296,2.5599171821534434,0.0485826439145041
-0.324,2.355216454345907,2.566635710037852,2.355216454345907,2.556256420437383,0.045766242378038904
-0.323,2.3543656395186536,2.5629483631782137,2.3543656395186536,2.552594664920201,0.042947943944214556
-0.322,2.3535183718527373,2.559260100767425,2.3535183718527373,2.5489325843012645,0.04012790831579483
-0.321,2.352674641191057,2.555571600137485,2.352674641191057,2.5452708461062685,0.03730629500587293
-0.32,2.351834437437492,2.5518835374020634,2.351834437437492,2.541610116539835,0.03448326333191355
-0.319,2.350997750556528,2.5481965873065544,2.350997750556528,2.5379510603390845,0.031658972409817486
-0.318,2.3501645705728818,2.544511423079143,2.3501645705728818,2.5342943406282123,0.02883358114800686
-0.317,2.349334887571132,2.540828716282902,2.349334887571132,2.530640618774094,0.02600724824154292
-0.316,2.348508691695353,2.5371491366689436,2.348508691695353,2.526990554242952,0.023180132166259252
-0.315,2.3476859731487485,2.533473352030646,2.3476859731487485,2.523344804458075,0.02035239117292502
-0.314,2.346866722193295,2.5298020280589846,2.346866722193295,2.519704024658651,0.01752418328143121
-0.313,2.3460509291493787,2.5261358281989863,2.3460509291493787,2.5160688677597065,0.014695666274999413
-0.312,2.3452385843954464,2.522475413507329,2.3452385843954464,2.512439984213194,0.011866997694417066
-0.311,2.3444296783676477,2.518821442511108,2.3444296783676477,2.508818021870232,0.009038334832295965
-0.31,2.3436242015594906,2.515174571067797,2.3436242015594906,2.5052036258445285,0.006209834727355044
-0.309,2.3428221445214943,2.5115354522264064,2.3428221445214943,2.501597438377002,0.0033816541587282168
-0.308,2.342023497860845,2.5079047360898925,2.342023497860845,2.498000098701639,0.0005539496402948336
-0.307,2.3412282522410575,2.504283069678806,2.3412282522410575,2.4944122429125706,-0.00227312258496225
-0.306,2.3404363983816356,2.500671096796214,2.3404363983816356,2.490834503832429,-0.005099406550579803
-0.305,2.339647927057739,2.49706945789392,2.339647927057739,2.4872675108819746,-0.00792474657220673
-0.304,2.3388628290998508,2.4934787899399873,2.3388628290998508,2.483711889951024,-0.010748987253176428
-0.303,2.33808109539345,2.4898997262876055,2.33808109539345,2.4801682632706967,-0.01357197349005485
-0.302,2.337302716878682,2.4863328965452935,2.337302716878682,2.476637249287,-0.01639355047816106
-0.301,2.336527684550038,2.4827789264484843,2.336527684550038,2.473119462535759,-0.019213563717066805
-0.3,2.335755989456032,2.4792384377324796,2.335755989456032,2.469615513518927,-0.02203185901607082
-0.299,2.334987622698883,2.4757120480068346,2.334987622698883,2.4661260085822825,-0.024848282499648124
-0.298,2.334222575434202,2.4722003706311257,2.334222575434202,2.4626515497945185,-0.02766268061287484
-0.297,2.333460838870673,2.468704014592209,2.333460838870673,2.45919273482778,-0.030474900126830455
-0.296,2.3327024042697477,2.46522358438288,2.3327024042697477,2.455750156839607,-0.03328478814397486
-0.295,2.3319472629453366,2.4617596798820465,2.3319472629453366,2.4523244043563563,-0.03609219210349916
-0.294,2.3311954062635016,2.458312896236368,2.3311954062635016,2.448916061158079,-0.03889695978665614
-0.293,2.330446825642154,2.4548838237434096,2.330446825642154,2.4455257061648856,-0.04169893932206269
-0.292,2.329701512550756,2.451473047736304,2.329701512550756,2.4421539133248067,-0.04449797919098072
-0.291,2.3289594585100204,2.4480811484699623,2.3289594585100204,2.4388012515031736,-0.04729392823257082
-0.29,2.3282206550916147,2.4447087010088167,2.3282206550916147,2.4354682843735174,-0.05008663564912523
-0.289,2.3274850939178724,2.4413562751161417,2.3274850939178724,2.432155570310013,-0.0528759510112734
-0.288,2.3267527666614956,2.4380244351449414,2.3267527666614956,2.4288636622814805,-0.055661724263165416
-0.287,2.3260236650452732,2.4347137399304324,2.3260236650452732,2.4255931077469417,-0.058443805727629305
-0.286,2.3252977808417894,2.4314247426841304,2.3252977808417894,2.4223444485527765,-0.06122204611130495
-0.285,2.324575105873146,2.4281579908895434,2.324575105873146,2.4191182208314426,-0.06399629650975529
-0.284,2.3238556320106762,2.424914026199518,2.3238556320106762,2.415914954901832,-0.06676640841254931
-0.283,2.3231393511746674,2.421693384335193,2.3231393511746674,2.412735175171214,-0.06953223370832458
-0.282,2.322426255334085,2.418496594986636,2.322426255334085,2.4095794000388246,-0.072293624689824
-0.281,2.3217163365062987,2.415324181715128,2.3217163365062987,2.406448141801085,-0.0750504340589072
-0.28,2.3210095867568072,2.4121766618571243,2.3210095867568072,2.403341906558464,-0.07780251493153978
-0.279,2.3203059981989713,2.409054546429912,2.3203059981989713,2.400261194124016,-0.08054972084275683
-0.278,2.319605562993746,2.405958340038947,2.319605562993746,2.397206497933565,-0.08329190575160132
-0.277,2.3189082733494137,2.402888540786912,2.3189082733494137,2.394178304957584,-0.08602892404604162
-0.276,2.31821412152132,2.3998456401844868,2.31821412152132,2.3911770956147547,-0.08876063054786071
-0.275,2.3175230998116145,2.396830123062836,2.3175230998116145,2.3882033436872194,-0.09148688051752288
-0.274,2.3168352005689914,2.3938424674878442,2.3168352005689914,2.385257516237549,-0.09420752965901658
-0.273,2.316150416188432,2.3908831446760814,2.316150416188432,2.3823400735274074,-0.09692243412467381
-0.272,2.3154687391109485,2.3879526189125304,2.3154687391109485,2.379451468937956,-0.09963145051996049
-0.271,2.3147901618233333,2.385051347470067,2.3147901618233333,2.376592148891967,-0.10233443590824946
-0.27,2.314114676857907,2.3821797805307017,2.314114676857907,2.373762552777683,-0.10503124781556292
-0.269,2.31344227679227,2.379338361108611,2.31344227679227,2.3709631128744215,-0.10772174423529586
-0.268,2.3127729542490556,2.376527524974938,2.3127729542490556,2.3681942542799157,-0.11040578363290993
-0.267,2.3121067018956847,2.3737477005843743,2.3121067018956847,2.3654563948394207,-0.11308322495060817
-0.266,2.311443512444125,2.370999309003553,2.311443512444125,2.3627499450765757,-0.11575392761198208
-0.265,2.310783378650648,2.3682827638412256,2.310783378650648,2.3600753081260315,-0.11841775152663336
-0.264,2.31012629331559,2.365598471180252,2.31012629331559,2.3574328796678556,-0.12107455709477752
-0.263,2.309472249283118,2.362946829511393,2.309472249283118,2.3548230478637007,-0.12372420521181501
-0.262,2.3088212394409924,2.360328229668924,2.3088212394409924,2.3522461932947647,-0.126366557272884
-0.261,2.3081732567203326,2.3577430547680707,2.3081732567203326,2.3497026889015356,-0.12900147517738716
-0.26,2.3075282940953907,2.3551916801442525,2.3075282940953907,2.347192899925314,-0.13162882133349227
-0.259,2.3068863445833165,2.352674473294168,2.3068863445833165,2.3447171838515315,-0.13424845866261126
-0.258,2.3062474012439345,2.3501917938187105,2.3062474012439345,2.3422758903548795,-0.13686025060385376
-0.257,2.3056114571795145,2.347743993367705,2.3056114571795145,2.3398693612462087,-0.13946406111845702
-0.256,2.3049785055345513,2.345331415586494,2.3049785055345513,2.337497930421255,-0.14205975469418905
-0.255,2.30434853949554,2.3429543960643513,2.30434853949554,2.335161923811143,-0.14464719634973067
-0.254,2.303721552290757,2.340613262284753,2.303721552290757,2.3328616593347204,-0.14722625163903358
-0.253,2.303097537190042,2.3383083335774666,2.303097537190042,2.330597446852674,-0.14979678665564836
-0.252,2.30247648750458,2.3360399210725102,2.30247648750458,2.3283695881234716,-0.15235866803703602
-0.251,2.3018583965866872,2.3338083276559356,2.3018583965866872,2.3261783767610953,-0.15491176296885015
-0.25,2.301243257829599,2.33161384792747,2.301243257829599,2.3240240981946005,-0.1574559391891964
-0.249,2.3006310646672556,2.329456768160006,2.3006310646672556,2.3219070296294717,-0.15999106499286656
-0.248,2.300021810574094,2.327337366260923,2.300021810574094,2.3198274400107888,-0.1625170092355501
-0.247,2.299415489064841,2.325255911735271,2.299415489064841,2.3177855899882083,-0.16503364133802112
-0.246,2.298812093694305,2.323212665650794,2.298812093694305,2.315781731882743,-0.16754083129029906
-0.245,2.2982116180571714,2.3212078806047933,2.2982116180571714,2.3138161096553573,-0.1700384496557876
-0.244,2.2976140557878013,2.319241800692851,2.2976140557878013,2.3118889588773612,-0.1725263675753874
-0.243,2.2970194005600284,2.3173146614793763,2.2970194005600284,2.3100005067026155,-0.17500445677158546
-0.242,2.2964276460869586,2.3154266899700047,2.2964276460869586,2.308150971841532,-0.17747258955251985
-0.241,2.2958387861207736,2.313578104585834,2.2958387861207736,2.306340564536877,-0.1799306388160212
-0.24,2.2952528144525353,2.311769115139495,2.2952528144525353,2.3045694865413715,-0.18237847805362795
-0.239,2.294669724911985,2.309999922813058,2.294669724911985,2.302837931097089,-0.1848159813545787
-0.238,2.294089511367358,2.3082707201377684,2.294089511367358,2.301146082916641,-0.18724302340977983
-0.237,2.293512167725185,2.3065816909756096,2.293512167725185,2.299494118166152,-0.18965947951574913
-0.236,2.292937687930107,2.304933010502693,2.292937687930107,2.2978822044500196,-0.19206522557853514
-0.235,2.292366065964681,2.303324845194462,2.292366065964681,2.296310500797453,-0.1944601381176112
-0.234,2.2917972958491992,2.3017573528127215,2.2917972958491992,2.294779157650794,-0.19684409426974608
-0.233,2.291231371641496,2.300230682394469,2.291231371641496,2.2932883168556053,-0.19921697179285192
-0.232,2.2906682874367714,2.298744974242535,2.2906682874367714,2.2918381116525204,-0.2015786490698031
-0.231,2.290108037367401,2.2973003599180335,2.290108037367401,2.290428666670867,-0.20392900511223602
-0.23,2.2895506156027605,2.295896962234593,2.2895506156027605,2.289060097924042,-0.20626791956432264
-0.229,2.2889960163490426,2.2945348952543947,2.2889960163490426,2.28773251280663,-0.20859527270651818
-0.228,2.288444233849079,2.2932142642859823,2.288444233849079,2.2864460100932824,-0.21091094545928635
-0.227,2.2878952623821647,2.291935165883862,2.2878952623821647,2.285200679939322,-0.2132148193868007
-0.226,2.2873490962638807,2.2906976878498617,2.2873490962638807,2.283996603883082,-0.21550677670061896
-0.225,2.2868057298459226,2.289501909236266,2.2868057298459226,2.2828338548499776,-0.21778670026333713
-0.224,2.2862651575159254,2.2883479003507086,2.2862651575159254,2.2817124971582907,-0.22005447359221478
-0.223,2.2857273736972936,2.2872357227628073,2.2857273736972936,2.2806325865266643,-0.22230998086278025
-0.222,2.285192372849029,2.2861654293125553,2.285192372849029,2.279594170083309,-0.22455310691240785
-0.221,2.284660149465567,2.285137064120434,2.284660149465567,2.2785972863768906,-0.22678373724387396
-0.22,2.284130698076604,2.284150662599268,2.284130698076604,2.2776419653891256,-0.229001758028888
-0.219,2.283604013246935,2.2832062514677864,2.283604013246935,2.276728228549039,-0.231207056111595
-0.218,2.283080089576289,2.2823038487659058,2.283080089576289,2.2758560887489026,-0.23339951901206152
-0.217,2.282558921699164,2.281443463871704,2.282558921699164,2.2750255503618306,-0.23557903492973123
-0.216,2.2820405042846668,2.2806250975200957,2.2820405042846668,2.2742366092610355,-0.23774549274685772
-0.215,2.2815248320363515,2.2798487418231894,2.2815248320363515,2.2734892528407182,-0.2398987820319143
-0.214,2.2810118996920616,2.2791143802923117,2.2810118996920616,2.2727834600386023,-0.2420387930429777
-0.213,2.2805017020237726,2.278421987861704,2.2805017020237726,2.2721192013600837,-0.2441654167310898
-0.212,2.279994233837431,2.2777715309138666,2.279994233837431,2.2714964389040047,-0.24627854474359226
-0.211,2.279489489972805,2.2771629673065488,2.279489489972805,2.2709151263900242,-0.24837806942743815
-0.21,2.2789874653033255,2.276596246401374,2.2789874653033255,2.2703752091875886,-0.2504638838324813
-0.209,2.2784881547359386,2.276071309094078,2.2784881547359386,2.269876624346474,-0.2525358817147368
-0.208,2.2779915532109474,2.275588087846369,2.2779915532109474,2.269419300628921,-0.2545939575396213
-0.207,2.277497655701868,2.27514650671938,2.277497655701868,2.2690031585433093,-0.25663800648516816
-0.206,2.277006457215275,2.2747464814087115,2.277006457215275,2.268628110379396,-0.258667924445216
-0.205,2.276517952790658,2.274387919281047,2.276517952790658,2.268294060245086,-0.2606836080325756
-0.204,2.2760321375002732,2.2740707194123435,2.2760321375002732,2.2680009041047304,-0.26268495458217117
-0.203,2.275549006448998,2.273794772627551,2.275549006448998,2.267748529818936,-0.26467186215415855
-0.202,2.2750685547741845,2.2735599615419035,2.2750685547741845,2.2675368171858845,-0.26664422953701755
-0.201,2.2745907776455216,2.273366160603708,2.2745907776455216,2.2673656379841347,-0.2686019562506204
-0.2,2.274115670264889,2.2732132361386626,2.274115670264889,2.2672348560169002,-0.27054494254927636
-0.199,2.273643227866216,2.2731010463956767,2.273643227866216,2.2671443271577987,-0.2724730894247526
-0.198,2.2731734457153463,2.2730294415941628,2.2731734457153463,2.267093899398042,-0.2743862986092695
-0.197,2.2727063191098935,2.272998263972828,2.2727063191098935,2.2670834128950745,-0.2762844725784723
-0.196,2.2722418433791107,2.2730073478398998,2.2722418433791107,2.2671127000226283,-0.27816751455437816
-0.195,2.2717800138837476,2.273056519624821,2.2717800138837476,2.2671815854221946,-0.2800353285082994
-0.194,2.27132082601592,2.273145597931361,2.27132082601592,2.2672898860558797,-0.2818878191637425
-0.193,2.2708642751989743,2.2732743935921484,2.2708642751989743,2.267437411260662,-0.28372489199928125
-0.192,2.2704103568873544,2.2734427097246206,2.2704103568873544,2.2676239628040054,-0.28554645325140826
-0.191,2.269959066566471,2.273650341788341,2.269959066566471,2.2678493349408253,-0.2873524099173603
-0.19,2.26951039975257,2.2738970776437113,2.26951039975257,2.268113314471803,-0.28914266975791925
-0.189,2.2690643519926046,2.274182697612025,2.2690643519926046,2.268415680803016,-0.29091714130018953
-0.188,2.268620918864104,2.2745069745368847,2.268620918864104,2.2687562060068864,-0.2926757338403521
-0.187,2.268180095975048,2.274869673846926,2.268180095975048,2.269134654884418,-0.29441835744639094
-0.186,2.267741878963741,2.2752705536198756,2.267741878963741,2.269550785028712,-0.2961449229608002
-0.185,2.267306263498687,2.2757093646478896,2.267306263498687,2.270004346889752,-0.2978553420032603
-0.184,2.2668732452784615,2.2761858505041874,2.2668732452784615,2.2704950838404376,-0.2995495269732984
-0.183,2.2664428200315947,2.276699747610944,2.2664428200315947,2.2710227322438428,-0.301227391052915
-0.182,2.266014983516444,2.277250785308433,2.266014983516444,2.271587021521701,-0.30288884820919537
-0.181,2.2655897315210756,2.2778386859254005,2.2655897315210756,2.2721876742240825,-0.3045338131968894
-0.18,2.265167059863143,2.278463164850663,2.265167059863143,2.272824406100268,-0.30616220156097146
-0.179,2.26474696438977,2.279123930605896,2.26474696438977,2.273496926170771,-0.3077739296391743
-0.178,2.26432944097743,2.279820684919611,2.26432944097743,2.2742049368005373,-0.30936891456449833
-0.177,2.263914485531831,2.280553122802306,2.263914485531831,2.274948133773261,-0.31094707426769946
-0.176,2.263502093987798,2.2813209326227426,2.263502093987798,2.2757262063668193,-0.3125083274797481
-0.175,2.2630922623091587,2.2821237961853824,2.2630922623091587,2.276538837429824,-0.3140525937342662
-0.174,2.2626849864886305,2.282961388808921,2.2626849864886305,2.2773857034592386,-0.31557979336994274
-0.173,2.262280262547704,2.283833379405922,2.262280262547704,2.2782664746790795,-0.3170898475329191
-0.172,2.261878086536536,2.2847394305635342,2.261878086536536,2.279180815120153,-0.3185826781791545
-0.171,2.2614784545338322,2.285679198625269,2.2614784545338322,2.280128382700839,-0.32005820807676616
-0.17,2.2610813626467414,2.286652333773819,2.2610813626467414,2.281108829308875,-0.32151636080834456
-0.169,2.260686807010745,2.287658480114905,2.260686807010745,2.28212180088415,-0.32295706077324454
-0.168,2.260294783789549,2.2886972757621327,2.260294783789549,2.2831669375024743,-0.32438023318985254
-0.167,2.2599052891749736,2.2897683529228328,2.2599052891749736,2.284243873460306,-0.3257858040978289
-0.166,2.259518319386851,2.2908713379848815,2.259518319386851,2.2853522373604322,-0.32717370036032706
-0.165,2.2591338706729176,2.292005851604465,2.2591338706729176,2.286491652198564,-0.32854384966618655
-0.164,2.2587519393087097,2.293171508794777,2.2587519393087097,2.28766173545085,-0.3298961805321039
-0.163,2.258372521597459,2.2943679190156487,2.258372521597459,2.2888620991622735,-0.3312306223047773
-0.162,2.257995613869992,2.2955946862640517,2.257995613869992,2.2900923500359176,-0.332547105163028
-0.161,2.257621212484623,2.2968514091654995,2.257621212484623,2.291352089523099,-0.3338455601198979
-0.16,2.2572493138270597,2.2981376810662906,2.2572493138270597,2.29264091391431,-0.3351259190247209
-0.159,2.256879914310299,2.2994530901266126,2.256879914310299,2.293958414431003,-0.3363881145651725
-0.158,2.256513010374528,2.3007972194144375,2.256513010374528,2.295304177318149,-0.3376320802692927
-0.157,2.256148598487025,2.302169647000257,2.256148598487025,2.296677783937597,-0.33885775050748684
-0.156,2.255786675142066,2.3035699460525603,2.255786675142066,2.2980788108621657,-0.3400650604945005
-0.155,2.255427236860821,2.3049976849341114,2.255427236860821,2.299506829970504,-0.3412539462913694
-0.154,2.255070280191266,2.3064524272989364,2.255070280191266,2.3009614085426464,-0.342424344807349
-0.153,2.2547158017080817,2.307933732190067,2.2547158017080817,2.3024421093562952,-0.34357619380181426
-0.152,2.254363798012563,2.3094411541379634,2.254363798012563,2.3039484907837635,-0.34470943188614
-0.151,2.2540142657325237,2.3109742432596367,2.2540142657325237,2.305480106889598,-0.3458239985255536
-0.15,2.253667201522206,2.312532545358429,2.253667201522206,2.3070365075288364,-0.3469198340409648
-0.149,2.2533226020621875,2.3141156020244487,2.2533226020621875,2.3086172384459,-0.34799687961077136
-0.148,2.2529804640592905,2.315722950735617,2.2529804640592905,2.310221841374081,-0.34905507727264035
-0.147,2.252640784246492,2.3173541249593357,2.252640784246492,2.311849854135626,-0.350094369925264
-0.146,2.252303559382836,2.3190086542547315,2.252303559382836,2.313500810742379,-0.35111470133009326
-0.145,2.251968786253343,2.320686064375467,2.251968786253343,2.315174241496975,-0.35211601611304527
-0.144,2.2516364616689235,2.322385877373106,2.2516364616689235,2.3168696730945686,-0.35309825976618714
-0.143,2.2513065824662926,2.3241076117009922,2.2513065824662926,2.318586628725057,-0.3540613786493969
-0.142,2.2509791455078823,2.3258507823186427,2.2509791455078823,2.3203246281757997,-0.35500531999199664
-0.141,2.250654147681755,2.3276149007966334,2.250654147681755,2.3220831879348145,-0.3559300318943644
-0.14,2.2503315859015243,2.3293994754219307,2.2503315859015243,2.3238618212944058,-0.35683546332952215
-0.139,2.2500114571062664,2.3312040113036856,2.2500114571062664,2.3256600384552364,-0.3577215641446959
-0.138,2.249693758260438,2.3330280104794543,2.249693758260438,2.3274773466308076,-0.358588285062856
-0.137,2.2493784863537996,2.3348709720218084,2.2493784863537996,2.3293132501523246,-0.3594355776842294
-0.136,2.249065638401326,2.3367323921453487,2.249065638401326,2.3311672505739347,-0.36026339448779
-0.135,2.2487552114431315,2.338611764314071,2.2487552114431315,2.3330388467783187,-0.3610716888327225
-0.134,2.2484472025443893,2.340508579349084,2.2484472025443893,2.334927535082611,-0.3618604149598658
-0.133,2.248141608795252,2.342422325536645,2.248141608795252,2.3368328093446284,-0.36262952799312753
-0.132,2.247838427310773,2.34435248873651,2.247838427310773,2.3387541610693994,-0.363378983940877
-0.131,2.247537655230831,2.346298552490554,2.247537655230831,2.3406910795159517,-0.36410873969731306
-0.13,2.247239289720049,2.348259998131671,2.247239289720049,2.342643051804367,-0.3648187530438087
-0.129,2.2469433279677244,2.350236304892902,2.2469433279677244,2.3446095630230515,-0.365508982650229
-0.128,2.246649767187749,2.352226950016796,2.246649767187749,2.346590096336234,-0.36617938807622774
-0.127,2.246358604618537,2.354231408864972,2.246358604618537,2.3485841330916477,-0.3668299297725178
-0.126,2.2460698375229504,2.356249155027861,2.2460698375229504,2.350591152928379,-0.36746056908211616
-0.125,2.245783463188226,2.358279660434618,2.245783463188226,2.352610633884892,-0.3680712682415691
-0.124,2.2454994789259035,2.360322395463161,2.2454994789259035,2.354642052507156,-0.3686619903821478
-0.123,2.2452178820717537,2.3623768290503553,2.2452178820717537,2.3566848839569112,-0.3692326995310228
-0.122,2.2449386699857077,2.3644424288022754,2.2449386699857077,2.358738602120017,-0.36978336061241324
-0.121,2.244661840051786,2.3665186611045663,2.244661840051786,2.3608026797148742,-0.3703139394487125
-0.12,2.244387389678032,2.3686049912328575,2.244387389678032,2.362876588400905,-0.3708244027615877
-0.119,2.2441153162964387,2.37070088346323,2.2441153162964387,2.3649597988870696,-0.3713147181730581
-0.118,2.2438456173628847,2.3728058011826856,2.2438456173628847,2.367051781040395,-0.37178485420654467
-0.117,2.243578290357065,2.3749192069996354,2.243578290357065,2.3691520039944924,-0.37223478028790064
-0.116,2.243313332782424,2.3770405628543685,2.243313332782424,2.3712599362580793,-0.37266446674641374
-0.115,2.2430507421660906,2.379169330129472,2.2430507421660906,2.3733750458234133,-0.37307388481578513
-0.114,2.2427905160588137,2.3813049697602007,2.2427905160588137,2.375496800274711,-0.37346300663508536
-0.113,2.2425326520348947,2.383446942344775,2.2425326520348947,2.3776246668964514,-0.3738318052496849
-0.112,2.242277147692127,2.3855947082545663,2.242277147692127,2.3797581127815937,-0.37418025461215915
-0.111,2.242024000651731,2.387747727744177,2.242024000651731,2.3818966049396693,-0.3745083295831727
-0.11,2.2417732085582895,2.3899054610613857,2.2417732085582895,2.384039610404743,-0.3748160059323362
-0.109,2.241524769079692,2.3920673685569214,2.241524769079692,2.386186596343204,-0.3751032603390394
-0.108,2.2412786799070674,2.39423291079408,2.2412786799070674,2.388337030161385,-0.37537007039326076
-0.107,2.2410349387547246,2.396401548658135,2.2410349387547246,2.390490379612991,-0.37561641459635214
-0.106,2.240793543360096,2.3985727434655315,2.240793543360096,2.3926461129062964,-0.37584227236180073
-0.105,2.2405544914836746,2.4007459570728606,2.2405544914836746,2.3948036988111325,-0.3760476240159626
-0.104,2.2403177809089576,2.4029206519855606,2.2403177809089576,2.396962606765593,-0.37623245079877865
-0.103,2.2400834094423865,2.4050962914663625,2.2400834094423865,2.3991223069824934,-0.37639673486445835
-0.102,2.2398513749132927,2.4072723396434363,2.2398513749132927,2.401282270555525,-0.37654045928214586
-0.101,2.2396216751738374,2.4094482616182304,2.2396216751738374,2.4034419695651046,-0.3766636080365578
-0.1,2.2393943080989582,2.411623523572979,2.2393943080989582,2.4056008771838995,-0.3767661660285993
-0.099,2.239169271586313,2.413797592877863,2.239169271586313,2.4077584677820028,-0.3768481190759537
-0.098,2.2389465635562242,2.415969938197805,2.2389465635562242,2.4099142170317447,-0.37690945391364844
-0.097,2.238726181951628,2.418140029598877,2.238726181951628,2.4120676020121263,-0.37695015819459854
-0.096,2.2385081247380163,2.420307338654309,2.2385081247380163,2.414218101312854,-0.37697022049012197
-0.095,2.2382923899033864,2.4224713385500656,2.2382923899033864,2.4163651951379395,-0.3769696302904359
-0.094,2.2380789754581896,2.424631504189996,2.2380789754581896,2.4185083654088957,-0.37694837800512326
-0.093,2.2378678794352775,2.4267873123005113,2.2378678794352775,2.420647095867441,-0.37690645496357883
-0.092,2.2376590998898527,2.4289382415347944,2.2376590998898527,2.422780872177765,-0.3768438534154292
-0.091,2.237452634899418,2.431083772576509,2.237452634899418,2.4249091820282827,-0.37676056653092926
-0.09,2.237248482563726,2.4332233882430074,2.237248482563726,2.4270315152328985,-0.3766565884013342
-0.089,2.23704664100473,2.435356573587984,2.23704664100473,2.4291473638317265,-0.37653191403924663
-0.088,2.2368471083665384,2.4374828160036066,2.2368471083665384,2.4312562221912946,-0.37638653937894007
-0.087,2.236649882815361,2.4396016053220695,2.236649882815361,2.433357587104169,-0.3762204612766583
-0.086,2.236454962539468,2.441712433916562,2.236454962539468,2.435450957888017,-0.3760336775108901
-0.085,2.236262345749138,2.443814796801638,2.236262345749138,2.4375358364840674,-0.37582618678261864
-0.084,2.2360720306766164,2.4459081917329706,2.2360720306766164,2.4396117275549707,-0.3755979887155483
-0.083,2.235884015576067,2.44799211930647,2.235884015576067,2.4416781385820276,-0.37534908385630766
-0.082,2.235698298723527,2.45006608305675,2.235698298723527,2.443734579961783,-0.37507947367462435
-0.081,2.2355148784168652,2.4521295895549238,2.2355148784168652,2.445780565101948,-0.37478916056348116
-0.08,2.235333752975735,2.454182148505719,2.235333752975735,2.447815610516664,-0.374478147839243
-0.079,2.235154920741534,2.4562232728438844,2.235154920741534,2.4498392359210612,-0.3741464397417616
-0.078,2.23497838007736,2.4582524788298863,2.23497838007736,2.4518509643251196,-0.37379404143445766
-0.077,2.2348041293679697,2.4602692861448645,2.2348041293679697,2.453850322126802,-0.3734209590043742
-0.076,2.234632167019737,2.462273217984841,2.234632167019737,2.4558368392044545,-0.3730271994622117
-0.075,2.2344624914606115,2.464263801154162,2.2344624914606115,2.457810049008445,-0.3726127707423314
-0.074,2.2342951011400793,2.4662405661581537,2.2342951011400793,2.459769488652037,-0.37217768170274235
-0.073,2.2341299945291238,2.468203047294987,2.2341299945291238,2.4617146990014835,-0.37172194212505744
-0.072,2.2339671701201844,2.4701507827467197,2.2339671701201844,2.463645224765304,-0.37124556271443004
-0.071,2.233806626427121,2.4720833146695256,2.233806626427121,2.465560614582772,-0.3707485550994628
-0.07,2.233648361985173,2.474000189283057,2.233648361985173,2.4674604211115487,-0.37023093183209416
-0.069,2.2334923753509246,2.475900956958969,2.2334923753509246,2.4693442011144873,-0.36969270638746016
-0.068,2.2333386651022664,2.4777851723085553,2.2333386651022664,2.4712115155455723,-0.3691338931637322
-0.067,2.233187229838358,2.4796523942695097,2.233187229838358,2.47306192963499,-0.3685545074819285
-0.066,2.233038068179598,2.481502186191765,2.233038068179598,2.4748950129732985,-0.36795456558570483
-0.065,2.2328911787675803,2.4833341159224354,2.2328911787675803,2.4767103395947236,-0.3673340846411182
-0.064,2.2327465602650656,2.4851477558898094,2.2327465602650656,2.478507488059504,-0.3666930827363662
-0.063,2.2326042113559463,2.4869426831864074,2.2326042113559463,2.4802860415353356,-0.366031578881505
-0.062,2.232464130745212,2.4887184796510793,2.232464130745212,2.4820455878778613,-0.3653495930081385
-0.061,2.2323263171589183,2.4904747319501164,2.2323263171589183,2.4837857197101996,-0.3646471459690878
-0.06,2.232190769344151,2.4922110316573955,2.232190769344151,2.485506034501522,-0.36392425953803254
-0.059,2.232057486068999,2.493926975333507,2.232057486068999,2.4872061346446244,-0.36318095640913084
-0.058,2.231926466122518,2.4956221646038776,2.231926466122518,2.4888856275325266,-0.3624172601966125
-0.057,2.231797708314704,2.497296206235857,2.231797708314704,2.4905441256340417,-0.3616331954343505
-0.056,2.231671211476463,2.4989487122147787,2.231671211476463,2.4921812465683435,-0.36082878757540604
-0.055,2.231546974459577,2.5005792998189604,2.231546974459577,2.4937966131784934,-0.3600040629915497
-0.054,2.231424996136679,2.502187591693637,2.231424996136679,2.4953898536039167,-0.35915904897276013
-0.053,2.231305275401224,2.5037732159238213,2.231305275401224,2.496960601351834,-0.3582937737266948
-0.052,2.23118781116746,2.505335806106078,2.23118781116746,2.498508495367617,-0.35740826637814094
-0.051,2.231072602370401,2.506875001419192,2.231072602370401,2.500033180104062,-0.35650255696843813
-0.05,2.2309596479657987,2.5083904466937263,2.2309596479657987,2.5015343055895767,-0.3555766764548794
-0.049,2.230848946930119,2.509881792480453,2.230848946930119,2.5030115274952633,-0.3546306567100862
-0.048,2.2307404982605137,2.5113486951176514,2.2307404982605137,2.50446450720088,-0.3536645305213614
-0.047,2.230634300974797,2.5127908167972617,2.230634300974797,2.5058929118596915,-0.3526783315900136
-0.046,2.230530354111418,2.5142078256298794,2.230530354111418,2.507296414462173,-0.3516720945306634
-0.045,2.230428656729439,2.515599395708575,2.230428656729439,2.508674693898568,-0.3506458548705189
-0.044,2.2303292079085115,2.5169652071715456,2.2303292079085115,2.5100274350203016,-0.3495996490486328
-0.043,2.230232006748852,2.5183049462635716,2.230232006748852,2.5113543287002096,-0.34853351441512953
-0.042,2.2301370523712194,2.5196183053962726,2.2301370523712194,2.512655071891606,-0.34744748923041396
-0.041,2.230044343916894,2.520904983207157,2.230044343916894,2.5139293676861603,-0.3463416126643497
-0.04,2.2299538805476544,2.5221646846174544,2.2299538805476544,2.515176925370578,-0.3452159247954187
-0.039,2.229865661445757,2.5233971208887156,2.229865661445757,2.516397460482074,-0.3440704666098525
-0.038,2.229779685813916,2.5246020096781745,2.229779685813916,2.5175906948626365,-0.3429052800007415
-0.037,2.2296959528752827,2.525779075092869,2.2296959528752827,2.51875635671207,-0.3417204077671191
-0.036,2.2296144618734264,2.5269280477424982,2.2296144618734264,2.519894180639799,-0.3405158936130209
-0.035,2.229535212072315,2.52804866479102,2.229535212072315,2.5210039077154396,-0.3392917821465214
-0.034,2.2294582027562955,2.5291406700069787,2.2294582027562955,2.5220852855181235,-0.3380481188787445
-0.033,2.229383433230079,2.5302038138125424,2.229383433230079,2.523138068184551,-0.3367849502228512
-0.032,2.229310902818719,2.5312378533312603,2.229310902818719,2.5241620164558083,-0.3355023234930014
-0.031,2.2292406108675995,2.5322425524345147,2.2292406108675995,2.5251568977228813,-0.3342002869032929
-0.03,2.2291725567424145,2.533217681786676,2.2291725567424145,2.526122486070912,-0.33287888956667605
-0.029,2.2291067398291524,2.5341630188889455,2.2291067398291524,2.5270585623221677,-0.33153818149384207
-0.028,2.229043159534084,2.5350783481218646,2.229043159534084,2.5279649140776983,-0.3301782135920905
-0.027,2.228981815283743,2.535963460786522,2.228981815283743,2.5288413357577206,-0.3287990376641692
-0.026,2.2289227065249153,2.5368181551444073,2.2289227065249153,2.5296876286406715,-0.327400706407091
-0.025,2.2288658327246234,2.537642236455932,2.2288658327246234,2.5305036009009645,-0.32598327341092753
-0.024,2.2288111933701136,2.538435517017611,2.2288111933701136,2.5312890676454205,-0.3245467931575772
-0.023,2.2287587879688413,2.53919781619788,2.2287587879688413,2.5320438509483734,-0.3230913210195082
-0.022,2.228708616048462,2.539928960471569,2.228708616048462,2.5327677798854467,-0.3216169132584799
-0.021,2.2286606771568174,2.540628783452999,2.2286606771568174,2.533460690565995,-0.32012362702423713
-0.02,2.228614970861923,2.541297125927718,2.228614970861923,2.5341224261641955,-0.31861152035318185
-0.019,2.228571496751961,2.5419338358828654,2.228571496751961,2.5347528369488104,-0.3170806521670198
-0.018,2.2285302544352654,2.542538768536146,2.2285302544352654,2.535351780311577,-0.31553108227138377
-0.017,2.2284912435403164,2.543111786363434,2.2284912435403164,2.5359191207942557,-0.31396287135443013
-0.016,2.2284544637157264,2.5436527591249805,2.2284544637157264,2.5364547301143188,-0.31237608098541514
-0.015,2.228419914630237,2.5441615638902317,2.228419914630237,2.5369584871892603,-0.3107707736132433
-0.014,2.2283875959727064,2.5446380850612442,2.2283875959727064,2.53743027815955,-0.3091470125649925
-0.013,2.228357507452101,2.545082214394719,2.228357507452101,2.537869996410223,-0.3075048620444156
-0.012,2.228329648797495,2.5454938510225995,2.228329648797495,2.5382775425910573,-0.30584438713041795
-0.011,2.2283040197580517,2.5458729014712995,2.2283040197580517,2.538652824635427,-0.3041656537755084
-0.01,2.22828062010303,2.5462192796794874,2.22828062010303,2.5389957577777222,-0.3024687288042288
-0.009,2.2282594496217696,2.546532907014484,2.2282594496217696,2.5393062645694124,-0.30075367991155677
-0.008,2.2282405081236902,2.546813712287223,2.2282405081236902,2.5395842748937216,-0.2990205756612862
-0.007,2.228223795438285,2.5470616317658115,2.228223795438285,2.5398297259789007,-0.29726948548438326
-0.006,2.228209311415117,2.5472766091876493,2.228209311415117,2.540042562410113,-0.29550047967731446
-0.005,2.228197055923814,2.5474585957701508,2.228197055923814,2.5402227361399325,-0.2937136294003572
-0.004,2.2281870288540686,2.5476075502200213,2.2281870288540686,2.540370206497444,-0.2919090066758799
-0.003,2.228179230115631,2.547723438741116,2.228179230115631,2.540484940195935,-0.29008668438659996
-0.002,2.2281736596383106,2.547806235040874,2.2281736596383106,2.5405669113392038,-0.28824673627381936
-0.001,2.2281703173719722,2.5478559203353193,2.2281703173719722,2.5406161014264614,-0.2863892369356324
0.0,2.228169203286535,2.547872483352638,2.228169203286535,2.540632499355834,-0.2845142618251122
0.001,2.2281703173719722,2.5478559203353193,2.2281703173719722,2.540616101426462,-0.2826218872484705
0.002,2.2281736596383106,2.547806235040874,2.2281736596383106,2.5405669113392038,-0.2807121903631958
0.003,2.228179230115631,2.547723438741116,2.228179230115631,2.540484940195935,-0.27878524917616376
0.004,2.2281870288540686,2.5476075502200213,2.2281870288540686,2.5403702064974434,-0.27684114254172776
0.005,2.228197055923814,2.547458595770151,2.228197055923814,2.5402227361399325,-0.2748799501597803
0.006,2.228209311415117,2.5472766091876493,2.228209311415117,2.5400425624101124,-0.2729017525737938
0.007,2.228223795438285,2.5470616317658115,2.228223795438285,2.5398297259789,-0.2709066311688359
0.008,2.2282405081236902,2.5468137122872236,2.2282405081236902,2.5395842748937216,-0.26889466816955887
0.009,2.2282594496217696,2.546532907014484,2.2282594496217696,2.5393062645694124,-0.2668659466381684
0.01,2.22828062010303,2.546219279679488,2.22828062010303,2.5389957577777222,-0.2648205504723644
0.011,2.2283040197580517,2.5458729014712995,2.2283040197580517,2.5386528246354265,-0.26275856440325845
0.012,2.228329648797495,2.5454938510225995,2.228329648797495,2.5382775425910573,-0.26068007399326953
0.013,2.228357507452101,2.545082214394719,2.228357507452101,2.5378699964102225,-0.2585851656339917
0.014,2.2283875959727064,2.544638085061244,2.2283875959727064,2.5374302781595506,-0.2564739265440403
0.015,2.228419914630237,2.5441615638902313,2.228419914630237,2.5369584871892603,-0.2543464447668711
0.016,2.2284544637157264,2.5436527591249805,2.2284544637157264,2.5364547301143188,-0.25220280916857907
0.017,2.2284912435403164,2.543111786363434,2.2284912435403164,2.535919120794256,-0.2500431094356695
0.018,2.2285302544352654,2.542538768536146,2.2285302544352654,2.5353517803115766,-0.2478674360728053
0.019,2.228571496751961,2.5419338358828654,2.228571496751961,2.534752836948811,-0.24567588040053126
0.02,2.228614970861923,2.541297125927718,2.228614970861923,2.534122426164195,-0.24346853455297415
0.021,2.2286606771568174,2.540628783452999,2.2286606771568174,2.5334606905659944,-0.24124549147551586
0.022,2.228708616048462,2.539928960471569,2.228708616048462,2.5327677798854467,-0.23900684492244606
0.023,2.2287587879688413,2.5391978161978805,2.2287587879688413,2.5320438509483734,-0.23675268945458752
0.024,2.2288111933701136,2.5384355170176107,2.2288111933701136,2.53128906764542,-0.23448312043689867
0.025,2.2288658327246234,2.537642236455932,2.2288658327246234,2.530503600900965,-0.2321982340360517
0.026,2.2289227065249153,2.5368181551444073,2.2289227065249153,2.529687628640672,-0.2298981272179847
0.027,2.228981815283743,2.5359634607865225,2.228981815283743,2.528841335757721,-0.22758289774543275
0.028,2.229043159534084,2.535078348121864,2.229043159534084,2.5279649140776983,-0.22525264417543278
0.029,2.2291067398291524,2.5341630188889455,2.2291067398291524,2.5270585623221677,-0.22290746585680238
0.03,2.2291725567424145,2.533217681786676,2.2291725567424145,2.526122486070912,-0.22054746292759794
0.031,2.2292406108675995,2.532242552434514,2.2292406108675995,2.525156897722881,-0.21817273631254566
0.032,2.229310902818719,2.5312378533312607,2.229310902818719,2.5241620164558087,-0.21578338772045105
0.033,2.229383433230079,2.5302038138125424,2.229383433230079,2.5231380681845508,-0.2133795196415797
0.034,2.2294582027562955,2.5291406700069787,2.2294582027562955,2.5220852855181235,-0.210961235345019
0.035,2.229535212072315,2.5280486647910196,2.229535212072315,2.52100390771544,-0.2085286388760116
0.036,2.2296144618734264,2.5269280477424982,2.2296144618734264,2.519894180639799,-0.20608183505326633
0.037,2.2296959528752827,2.525779075092869,2.2296959528752827,2.518756356712069,-0.20362092946624485
0.038,2.229779685813916,2.5246020096781754,2.229779685813916,2.517590694862636,-0.20114602847242283
0.039,2.229865661445757,2.5233971208887165,2.229865661445757,2.516397460482074,-0.19865723919452893
0.04,2.2299538805476544,2.522164684617454,2.2299538805476544,2.5151769253705782,-0.1961546695177571
0.041,2.230044343916894,2.5209049832071564,2.230044343916894,2.5139293676861607,-0.1936384280869561
0.042,2.2301370523712194,2.519618305396273,2.2301370523712194,2.512655071891606,-0.19110862430379422
0.043,2.230232006748852,2.5183049462635716,2.230232006748852,2.5113543287002087,-0.18856536832389995
0.044,2.2303292079085115,2.5169652071715456,2.2303292079085115,2.510027435020301,-0.18600877105397776
0.045,2.230428656729439,2.5155993957085747,2.230428656729439,2.5086746938985685,-0.18343894414890174
0.046,2.230530354111418,2.5142078256298803,2.230530354111418,2.507296414462173,-0.18085600000878035
0.047,2.230634300974797,2.512790816797262,2.230634300974797,2.505892911859692,-0.17826005177600193
0.048,2.2307404982605137,2.511348695117651,2.2307404982605137,2.5044645072008804,-0.17565121333225295
0.049,2.230848946930119,2.5098817924804524,2.230848946930119,2.5030115274952633,-0.1730295992955138
0.05,2.2309596479657987,2.508390446693727,2.2309596479657987,2.5015343055895767,-0.1703953250170268
0.051,2.231072602370401,2.5068750014191927,2.231072602370401,2.500033180104062,-0.16774850657824575
0.052,2.23118781116746,2.505335806106078,2.23118781116746,2.4985084953676173,-0.16508926078775432
0.053,2.231305275401224,2.5037732159238204,2.231305275401224,2.4969606013518346,-0.1624177051781663
0.054,2.231424996136679,2.5021875916936374,2.231424996136679,2.4953898536039167,-0.1597339580029977
0.055,2.231546974459577,2.500579299818961,2.231546974459577,2.4937966131784934,-0.15703813823351512
0.056,2.231671211476463,2.4989487122147795,2.231671211476463,2.4921812465683444,-0.15433036555556257
0.057,2.231797708314704,2.497296206235857,2.231797708314704,2.490544125634042,-0.1516107603663589
0.058,2.231926466122518,2.495622164603877,2.231926466122518,2.488885627532527,-0.14887944377127624
0.059,2.232057486068999,2.4939269753335065,2.232057486068999,2.4872061346446244,-0.1461365375805912
0.06,2.232190769344151,2.4922110316573955,2.232190769344151,2.485506034501522,-0.14338216430621156
0.061,2.2323263171589183,2.4904747319501164,2.2323263171589183,2.4837857197101996,-0.14061644715838054
0.062,2.232464130745212,2.4887184796510793,2.232464130745212,2.4820455878778613,-0.13783951004235434
0.063,2.2326042113559463,2.486942683186408,2.2326042113559463,2.480286041535336,-0.1350514775550586
0.064,2.2327465602650656,2.4851477558898085,2.2327465602650656,2.478507488059504,-0.13225247498171716
0.065,2.2328911787675803,2.483334115922436,2.2328911787675803,2.476710339594724,-0.1294426282924588
0.066,2.233038068179598,2.481502186191765,2.233038068179598,2.474895012973299,-0.1266220641388992
0.067,2.233187229838358,2.47965239426951,2.233187229838358,2.47306192963499,-0.12379090985069682
0.068,2.2333386651022664,2.4777851723085553,2.2333386651022664,2.4712115155455727,-0.12094929343208821
0.069,2.2334923753509246,2.475900956958969,2.2334923753509246,2.469344201114488,-0.11809734355839517
0.07,2.233648361985173,2.4740001892830574,2.233648361985173,2.467460421111549,-0.11523518957251043
0.071,2.233806626427121,2.4720833146695256,2.233806626427121,2.4655606145827726,-0.11236296148135616
0.072,2.2339671701201844,2.4701507827467197,2.2339671701201844,2.4636452247653047,-0.10948078995232235
0.073,2.2341299945291238,2.468203047294987,2.2341299945291238,2.461714699001484,-0.10658880630967708
0.074,2.2342951011400793,2.4662405661581532,2.2342951011400793,2.4597694886520376,-0.10368714253095336
0.075,2.2344624914606115,2.464263801154163,2.2344624914606115,2.457810049008445,-0.10077593124331266
0.076,2.234632167019737,2.462273217984841,2.234632167019737,2.4558368392044545,-0.09785530571988463
0.077,2.2348041293679697,2.4602692861448645,2.2348041293679697,2.453850322126803,-0.09492539987608038
0.078,2.23497838007736,2.4582524788298863,2.23497838007736,2.4518509643251196,-0.09198634826588316
0.079,2.235154920741534,2.4562232728438844,2.235154920741534,2.4498392359210617,-0.08903828607811277
0.08,2.235333752975735,2.4541821485057187,2.235333752975735,2.4478156105166646,-0.08608134913267017
0.081,2.2355148784168652,2.452129589554924,2.2355148784168652,2.4457805651019484,-0.08311567387675248
0.082,2.235698298723527,2.45006608305675,2.235698298723527,2.4437345799617836,-0.08014139738104602
0.083,2.235884015576067,2.44799211930647,2.235884015576067,2.4416781385820285,-0.07715865733589586
0.084,2.2360720306766164,2.44590819173297,2.2360720306766164,2.4396117275549707,-0.07416759204744944
0.085,2.236262345749138,2.4438147968016377,2.236262345749138,2.437535836484068,-0.07116834043377739
0.086,2.236454962539468,2.4417124339165612,2.236454962539468,2.4354509578880177,-0.06816104202096956
0.087,2.236649882815361,2.43960160532207,2.236649882815361,2.4333575871041693,-0.06514583693920425
0.088,2.2368471083665384,2.4374828160036066,2.2368471083665384,2.431256222191295,-0.06212286591879809
0.089,2.23704664100473,2.435356573587984,2.23704664100473,2.429147363831727,-0.059092270286228904
0.09,2.237248482563726,2.4332233882430074,2.237248482563726,2.4270315152328985,-0.05605419196013104
0.091,2.237452634899418,2.4310837725765095,2.237452634899418,2.4249091820282835,-0.05300877344727452
0.092,2.2376590998898527,2.428938241534794,2.2376590998898527,2.422780872177765,-0.04995615783851059
0.093,2.2378678794352775,2.4267873123005113,2.2378678794352775,2.420647095867441,-0.04689648880470051
0.094,2.2380789754581896,2.424631504189996,2.2380789754581896,2.4185083654088957,-0.043829910592615255
0.095,2.2382923899033864,2.4224713385500656,2.2382923899033864,2.4163651951379395,-0.04075656802081367
0.096,2.2385081247380163,2.420307338654309,2.2385081247380163,2.4142181013128536,-0.03767660647549495
0.097,2.238726181951628,2.4181400295988773,2.238726181951628,2.4120676020121268,-0.03459017190632699
0.098,2.2389465635562242,2.415969938197805,2.2389465635562242,2.4099142170317447,-0.031497410822249945
0.099,2.239169271586313,2.413797592877862,2.239169271586313,2.4077584677820028,-0.028398470287258764
0.1,2.2393943080989582,2.4116235235729784,2.2393943080989582,2.4056008771839,-0.025293497916155032
0.101,2.2396216751738374,2.40944826161823,2.2396216751738374,2.4034419695651055,-0.022182641870282488
0.102,2.2398513749132927,2.4072723396434363,2.2398513749132927,2.4012822705555252,-0.019066050853229956
0.103,2.2400834094423865,2.405096291466362,2.2400834094423865,2.3991223069824934,-0.01594387410651726
0.104,2.2403177809089576,2.40292065198556,2.2403177809089576,2.396962606765594,-0.012816261405252626
0.105,2.2405544914836746,2.4007459570728606,2.2405544914836746,2.3948036988111325,-0.009683363053766344
0.106,2.240793543360096,2.3985727434655315,2.240793543360096,2.392646112906297,-0.006545329881220773
0.107,2.2410349387547246,2.3964015486581345,2.2410349387547246,2.390490379612991,-0.003402313237196798
0.108,2.2412786799070674,2.3942329107940794,2.2412786799070674,2.388337030161385,-0.0002544649872545215
0.109,2.241524769079692,2.3920673685569214,2.241524769079692,2.386186596343204,0.0028980624915297916
0.11,2.2417732085582895,2.3899054610613857,2.2417732085582895,2.384039610404744,0.006055116315051222
0.111,2.242024000651731,2.3877477277441774,2.242024000651731,2.3818966049396693,0.009216543096688054
0.112,2.242277147692127,2.3855947082545663,2.242277147692127,2.379758112781594,0.01238218895183536
0.113,2.2425326520348947,2.383446942344775,2.2425326520348947,2.377624666896452,0.015551899502469225
0.114,2.2427905160588137,2.381304969760201,2.2427905160588137,2.3754968002747114,0.018725519881727416
0.115,2.2430507421660906,2.379169330129472,2.2430507421660906,2.3733750458234137,0.021902894738520733
0.116,2.243313332782424,2.3770405628543685,2.243313332782424,2.3712599362580784,0.025083868242164308
0.117,2.243578290357065,2.3749192069996354,2.243578290357065,2.369152003994493,0.028268284087036216
0.118,2.2438456173628847,2.372805801182686,2.2438456173628847,2.3670517810403955,0.03145598549725966
0.119,2.2441153162964387,2.3707008834632304,2.2441153162964387,2.364959798887071,0.03464681523140636
0.12,2.244387389678032,2.3686049912328575,2.244387389678032,2.362876588400905,0.037840615587229544
0.121,2.244661840051786,2.3665186611045663,2.244661840051786,2.360802679714875,0.04103722840641734
0.122,2.2449386699857077,2.364442428802275,2.2449386699857077,2.3587386021200176,0.04423649507937188
0.123,2.2452178820717537,2.3623768290503553,2.2452178820717537,2.3566848839569117,0.047438256550011555
0.124,2.2454994789259035,2.3603223954631614,2.2454994789259035,2.354642052507156,0.05064235332060062
0.125,2.245783463188226,2.3582796604346172,2.245783463188226,2.352610633884892,0.053848625456598145
0.126,2.2460698375229504,2.356249155027861,2.2460698375229504,2.3505911529283794,0.057056912591536724
0.127,2.246358604618537,2.3542314088649716,2.246358604618537,2.348584133091648,0.060267053931920465
0.128,2.246649767187749,2.352226950016796,2.246649767187749,2.346590096336235,0.06347888826215176
0.129,2.2469433279677244,2.350236304892902,2.2469433279677244,2.344609563023052,0.06669225394947875
0.13,2.247239289720049,2.348259998131671,2.247239289720049,2.342643051804367,0.06990698894896857
0.131,2.247537655230831,2.3462985524905546,2.247537655230831,2.340691079515952,0.07312293080850665
0.132,2.247838427310773,2.3443524887365097,2.247838427310773,2.3387541610694,0.0763399166738155
0.133,2.248141608795252,2.3424223255366456,2.248141608795252,2.3368328093446284,0.07955778329350349
0.134,2.2484472025443893,2.3405085793490836,2.2484472025443893,2.3349275350826115,0.08277636702413471
0.135,2.2487552114431315,2.3386117643140714,2.2487552114431315,2.3330388467783196,0.08599550383532209
0.136,2.249065638401326,2.336732392145349,2.249065638401326,2.331167250573935,0.08921502931484906
0.137,2.2493784863537996,2.3348709720218084,2.2493784863537996,2.3293132501523255,0.09243477867380963
0.138,2.249693758260438,2.3330280104794543,2.249693758260438,2.327477346630809,0.09565458675177921
0.139,2.2500114571062664,2.3312040113036856,2.2500114571062664,2.325660038455237,0.09887428802200446
0.14,2.2503315859015243,2.3293994754219307,2.2503315859015243,2.3238618212944058,0.10209371659662007
0.141,2.250654147681755,2.3276149007966334,2.250654147681755,2.322083187934815,0.10531270623188937
0.142,2.2509791455078823,2.3258507823186427,2.2509791455078823,2.3203246281757997,0.10853109033346833
0.143,2.2513065824662926,2.324107611700992,2.2513065824662926,2.318586628725057,0.11174870196169637
0.144,2.2516364616689235,2.322385877373105,2.2516364616689235,2.3168696730945686,0.11496537383690784
0.145,2.251968786253343,2.3206860643754665,2.251968786253343,2.315174241496975,0.1181809383447707
0.146,2.252303559382836,2.3190086542547315,2.252303559382836,2.3135008107423793,0.12139522754164811
0.147,2.252640784246492,2.3173541249593352,2.252640784246492,2.311849854135626,0.12460807315998548
0.148,2.2529804640592905,2.315722950735617,2.2529804640592905,2.3102218413740814,0.1278193066137193
0.149,2.2533226020621875,2.3141156020244487,2.2533226020621875,2.3086172384459003,0.13102875900371455
0.15,2.253667201522206,2.312532545358429,2.253667201522206,2.3070365075288364,0.1342362611232208
0.151,2.2540142657325237,2.3109742432596363,2.2540142657325237,2.3054801068895983,0.13744164346335863
0.152,2.254363798012563,2.309441154137963,2.254363798012563,2.303948490783764,0.1406447362186249
0.153,2.2547158017080817,2.3079337321900675,2.2547158017080817,2.302442109356296,0.14384536929242667
0.154,2.255070280191266,2.306452427298936,2.255070280191266,2.3009614085426473,0.14704337230263673
0.155,2.255427236860821,2.304997684934111,2.255427236860821,2.299506829970504,0.15023857458717343
0.156,2.255786675142066,2.3035699460525603,2.255786675142066,2.298078810862166,0.15343080520960703
0.157,2.256148598487025,2.3021696470002566,2.256148598487025,2.296677783937597,0.15661989296478865
0.158,2.256513010374528,2.3007972194144375,2.256513010374528,2.2953041773181493,0.15980566638450294
0.159,2.256879914310299,2.2994530901266117,2.256879914310299,2.2939584144310032,0.16298795374314612
0.16,2.2572493138270597,2.29813768106629,2.2572493138270597,2.2926409139143105,0.16616658306342916
0.161,2.257621212484623,2.296851409165499,2.257621212484623,2.291352089523099,0.16934138212210237
0.162,2.257995613869992,2.295594686264051,2.257995613869992,2.2900923500359185,0.17251217845570865
0.163,2.258372521597459,2.294367919015648,2.258372521597459,2.2888620991622735,0.1756787993663552
0.164,2.2587519393087097,2.2931715087947766,2.2587519393087097,2.287661735450851,0.1788410719275163
0.165,2.2591338706729176,2.292005851604464,2.2591338706729176,2.2864916521985643,0.18199882298985331
0.166,2.259518319386851,2.2908713379848815,2.259518319386851,2.2853522373604327,0.18515187918706635
0.167,2.2599052891749736,2.2897683529228328,2.2599052891749736,2.2842438734603063,0.18830006694176332
0.168,2.260294783789549,2.288697275762132,2.260294783789549,2.283166937502475,0.19144321247135757
0.169,2.260686807010745,2.2876584801149047,2.260686807010745,2.2821218008841515,0.19458114179398936
0.17,2.2610813626467414,2.286652333773819,2.2610813626467414,2.2811088293088755,0.19771368073447024
0.171,2.2614784545338322,2.2856791986252687,2.2614784545338322,2.2801283827008394,0.20084065493025186
0.172,2.261878086536536,2.2847394305635342,2.261878086536536,2.2791808151201534,0.203961889837421
0.173,2.262280262547704,2.2838333794059213,2.262280262547704,2.27826647467908,0.2070772107367162
0.174,2.2626849864886305,2.282961388808921,2.2626849864886305,2.2773857034592395,0.21018644273957035
0.175,2.2630922623091587,2.2821237961853824,2.2630922623091587,2.2765388374298237,0.21328941079417862
0.176,2.263502093987798,2.281320932622742,2.263502093987798,2.27572620636682,0.21638593969158684
0.177,2.263914485531831,2.280553122802305,2.263914485531831,2.274948133773262,0.21947585407180858
0.178,2.26432944097743,2.2798206849196108,2.26432944097743,2.274204936800538,0.2225589784299642
0.179,2.26474696438977,2.279123930605895,2.26474696438977,2.273496926170772,0.22563513712244346
0.18,2.265167059863143,2.2784631648506632,2.265167059863143,2.272824406100268,0.2287041543730957
0.181,2.2655897315210756,2.2778386859254,2.2655897315210756,2.2721876742240834,0.2317658542794399
0.182,2.266014983516444,2.2772507853084316,2.266014983516444,2.2715870215217016,0.23482006081890233
0.183,2.2664428200315947,2.2766997476109436,2.2664428200315947,2.2710227322438437,0.23786659785507838
0.184,2.2668732452784615,2.2761858505041865,2.2668732452784615,2.270495083840439,0.24090528914401546
0.185,2.267306263498687,2.2757093646478883,2.267306263498687,2.270004346889753,0.2439359583405254
0.186,2.267741878963741,2.275270553619875,2.267741878963741,2.2695507850287124,0.24695842900451523
0.187,2.268180095975048,2.2748696738469256,2.268180095975048,2.2691346548844185,0.2499725246073477
0.188,2.268620918864104,2.274506974536884,2.268620918864104,2.2687562060068873,0.25297806853822297
0.189,2.2690643519926046,2.2741826976120247,2.2690643519926046,2.2684156808030167,0.2559748841105841
0.19,2.26951039975257,2.2738970776437113,2.26951039975257,2.2681133144718033,0.2589627945685506
0.191,2.269959066566471,2.2736503417883407,2.269959066566471,2.2678493349408257,0.2619416230933701
0.192,2.2704103568873544,2.2734427097246197,2.2704103568873544,2.2676239628040062,0.2649111928099016
0.193,2.2708642751989743,2.2732743935921476,2.2708642751989743,2.267437411260663,0.2678713267931176
0.194,2.27132082601592,2.2731455979313604,2.27132082601592,2.2672898860558806,0.2708218480746316
0.195,2.2717800138837476,2.2730565196248205,2.2717800138837476,2.267181585422195,0.27376257964925216
0.196,2.2722418433791107,2.273007347839899,2.2722418433791107,2.26711270002263,0.27669334448155836
0.197,2.2727063191098935,2.2729982639728266,2.2727063191098935,2.2670834128950754,0.27961396551250167
0.198,2.2731734457153463,2.2730294415941623,2.2731734457153463,2.2670938993980427,0.2825242656660313
0.199,2.273643227866216,2.2731010463956762,2.273643227866216,2.2671443271578,0.2854240678557424
0.2,2.274115670264889,2.273213236138662,2.274115670264889,2.267234856016901,0.2883131949915531
0.201,2.2745907776455216,2.2733661606037074,2.2745907776455216,2.2673656379841356,0.29119146998639917
0.202,2.2750685547741845,2.2735599615419027,2.2750685547741845,2.267536817185886,0.29405871576295894
0.203,2.275549006448998,2.27379477262755,2.275549006448998,2.267748529818936,0.2969147552603998
0.204,2.2760321375002732,2.2740707194123426,2.2760321375002732,2.2680009041047313,0.2997594114411481
0.205,2.276517952790658,2.2743879192810463,2.276517952790658,2.268294060245086,0.3025925072976857
0.206,2.277006457215275,2.2747464814087106,2.277006457215275,2.268628110379397,0.3054138658593705
0.207,2.277497655701868,2.2751465067193792,2.277497655701868,2.26900315854331,0.308223310199278
0.208,2.2779915532109474,2.2755880878463683,2.2779915532109474,2.269419300628922,0.31102066344107177
0.209,2.2784881547359386,2.2760713090940765,2.2784881547359386,2.2698766243464745,0.3138057487658949
0.21,2.2789874653033255,2.2765962464013736,2.2789874653033255,2.270375209187589,0.3165783894192878
0.211,2.279489489972805,2.2771629673065483,2.279489489972805,2.270915126390025,0.3193384087181287
0.212,2.279994233837431,2.277771530913866,2.279994233837431,2.2714964389040055,0.32208563005759944
0.213,2.2805017020237726,2.2784219878617034,2.2805017020237726,2.2721192013600837,0.32481987691817554
0.214,2.2810118996920616,2.2791143802923117,2.2810118996920616,2.2727834600386028,0.3275409728726388
0.215,2.2815248320363515,2.279848741823188,2.2815248320363515,2.273489252840719,0.33024874159311834
0.216,2.2820405042846668,2.280625097520095,2.2820405042846668,2.2742366092610364,0.33294300685815154
0.217,2.282558921699164,2.2814434638717036,2.282558921699164,2.275025550361832,0.33562359255977015
0.218,2.283080089576289,2.282303848765905,2.283080089576289,2.2758560887489034,0.338290322710614
0.219,2.283604013246935,2.2832062514677856,2.283604013246935,2.2767282285490404,0.3409430214510645
0.22,2.284130698076604,2.2841506625992665,2.284130698076604,2.277641965389126,0.3435815130564059
0.221,2.284660149465567,2.285137064120433,2.284660149465567,2.2785972863768915,0.3462056219440085
0.222,2.285192372849029,2.2861654293125553,2.285192372849029,2.2795941700833096,0.3488151726805372
0.223,2.2857273736972936,2.2872357227628064,2.2857273736972936,2.280632586526665,0.351409989989185
0.224,2.2862651575159254,2.2883479003507077,2.2862651575159254,2.281712497158292,0.35398989875692943
0.225,2.2868057298459226,2.289501909236265,2.2868057298459226,2.282833854849979,0.3565547240418141
0.226,2.2873490962638807,2.2906976878498604,2.2873490962638807,2.283996603883083,0.3591042910802545
0.227,2.2878952623821647,2.291935165883861,2.2878952623821647,2.2852006799393227,0.3616384252943669
0.228,2.288444233849079,2.2932142642859823,2.288444233849079,2.2864460100932837,0.3641569522993241
0.229,2.2889960163490426,2.294534895254394,2.2889960163490426,2.2877325128066306,0.3666596979107338
0.23,2.2895506156027605,2.2958969622345924,2.2895506156027605,2.2890600979240423,0.3691464881520394
0.231,2.290108037367401,2.2973003599180317,2.290108037367401,2.2904286666708678,0.3716171492619504
0.232,2.2906682874367714,2.298744974242534,2.2906682874367714,2.291838111652521,0.3740715077018906
0.233,2.291231371641496,2.300230682394468,2.291231371641496,2.293288316855606,0.37650939016347607
0.234,2.2917972958491992,2.301757352812721,2.2917972958491992,2.294779157650795,0.3789306235760146
0.235,2.292366065964681,2.303324845194462,2.292366065964681,2.2963105007974534,0.3813350351140289
0.236,2.292937687930107,2.304933010502692,2.292937687930107,2.2978822044500204,0.38372245220480694
0.237,2.293512167725185,2.306581690975609,2.293512167725185,2.2994941181661526,0.3860927025359736
0.238,2.294089511367358,2.3082707201377675,2.294089511367358,2.3011460829166417,0.38844561406308836
0.239,2.294669724911985,2.309999922813057,2.294669724911985,2.30283793109709,0.39078101501726675
0.24,2.2952528144525353,2.311769115139494,2.2952528144525353,2.3045694865413724,0.3930987339128263
0.241,2.2958387861207736,2.313578104585834,2.2958387861207736,2.306340564536878,0.39539859955495543
0.242,2.2964276460869586,2.315426689970004,2.2964276460869586,2.3081509718415325,0.3976804410474108
0.243,2.2970194005600284,2.317314661479375,2.2970194005600284,2.3100005067026164,0.3999440878002316
0.244,2.2976140557878013,2.31924180069285,2.2976140557878013,2.311888958877362,0.40218936953748746
0.245,2.2982116180571714,2.321207880604793,2.2982116180571714,2.3138161096553578,0.4044161163050407
0.246,2.298812093694305,2.3232126656507917,2.298812093694305,2.3157817318827436,0.40662415847834243
0.247,2.299415489064841,2.3252559117352702,2.299415489064841,2.317785589988209,0.4088133267702456
0.248,2.300021810574094,2.3273373662609216,2.300021810574094,2.3198274400107897,0.4109834522388455
0.249,2.3006310646672556,2.3294567681600054,2.3006310646672556,2.3219070296294726,0.4131343662953456
0.25,2.301243257829599,2.331613847927469,2.301243257829599,2.324024098194602,0.41526590071194436
0.251,2.3018583965866872,2.333808327655934,2.3018583965866872,2.326178376761096,0.4173778876297502
0.252,2.30247648750458,2.336039921072509,2.30247648750458,2.328369588123472,0.4194701595667174
0.253,2.303097537190042,2.3383083335774657,2.303097537190042,2.3305974468526744,0.4215425494256081
0.254,2.303721552290757,2.340613262284752,2.303721552290757,2.332861659334722,0.4235948905019791
0.255,2.30434853949554,2.3429543960643504,2.30434853949554,2.335161923811144,0.42562701649219076
0.256,2.3049785055345513,2.345331415586492,2.3049785055345513,2.3374979304212555,0.42763876150144225
0.257,2.3056114571795145,2.347743993367703,2.3056114571795145,2.33986936124621,0.4296299600518303
0.258,2.3062474012439345,2.3501917938187087,2.3062474012439345,2.34227589035488,0.4316004470904326
0.259,2.3068863445833165,2.3526744732941673,2.3068863445833165,2.344717183851533,0.43355005799741464
0.26,2.3075282940953907,2.355191680144251,2.3075282940953907,2.3471928999253144,0.4354786285941614
0.261,2.3081732567203326,2.3577430547680702,2.3081732567203326,2.3497026889015373,0.4373859951514339
0.262,2.3088212394409924,2.360328229668924,2.3088212394409924,2.3522461932947656,0.43927199439754994
0.263,2.309472249283118,2.362946829511392,2.309472249283118,2.354823047863701,0.44113646352658675
0.264,2.31012629331559,2.365598471180251,2.31012629331559,2.357432879667857,0.4429792402066121
0.265,2.310783378650648,2.368282763841225,2.310783378650648,2.3600753081260324,0.4448001625879362
0.266,2.311443512444125,2.370999309003552,2.311443512444125,2.362749945076576,0.44659906931138893
0.267,2.3121067018956847,2.373747700584374,2.3121067018956847,2.365456394839423,0.44837579951662354
0.268,2.3127729542490556,2.3765275249749362,2.3127729542490556,2.368194254279917,0.45013019285044015
0.269,2.31344227679227,2.3793383611086103,2.31344227679227,2.370963112874422,0.4518620894751382
0.27,2.314114676857907,2.3821797805307,2.314114676857907,2.373762552777684,0.45357133007688966
0.271,2.3147901618233333,2.3850513474700654,2.3147901618233333,2.3765921488919677,0.4552577558741391
0.272,2.3154687391109485,2.38795261891253,2.3154687391109485,2.379451468937957,0.4569212086260266
0.273,2.316150416188432,2.39088314467608,2.316150416188432,2.3823400735274087,0.45856153064083427
0.274,2.3168352005689914,2.393842467487843,2.3168352005689914,2.38525751623755,0.46017856478446023
0.275,2.3175230998116145,2.396830123062834,2.3175230998116145,2.3882033436872203,0.4617721544889129
0.276,2.31821412152132,2.3998456401844854,2.31821412152132,2.3911770956147556,0.4633421437608318
0.277,2.3189082733494137,2.402888540786911,2.3189082733494137,2.394178304957585,0.4648883771900336
0.278,2.319605562993746,2.405958340038946,2.319605562993746,2.3972064979335657,0.4664106999580793
0.279,2.3203059981989713,2.4090545464299105,2.3203059981989713,2.4002611941240164,0.467908957846869
0.28,2.3210095867568072,2.4121766618571234,2.3210095867568072,2.403341906558465,0.46938299724725807
0.281,2.3217163365062987,2.415324181715127,2.3217163365062987,2.406448141801086,0.47083266516770084
0.282,2.322426255334085,2.4184965949866344,2.322426255334085,2.409579400038826,0.4722578092429157
0.283,2.3231393511746674,2.421693384335192,2.3231393511746674,2.4127351751712154,0.473658277742576
0.284,2.3238556320106762,2.424914026199516,2.3238556320106762,2.4159149549018335,0.47503391958002383
0.285,2.324575105873146,2.428157990889542,2.324575105873146,2.419118220831444,0.4763845843210116
0.286,2.3252977808417894,2.4314247426841287,2.3252977808417894,2.422344448552778,0.47771012219246256
0.287,2.3260236650452732,2.4347137399304306,2.3260236650452732,2.4255931077469426,0.47901038409126034
0.288,2.3267527666614956,2.4380244351449396,2.3267527666614956,2.428863662281481,0.4802852215930606
0.289,2.3274850939178724,2.44135627511614,2.3274850939178724,2.432155570310014,0.48153448696112633
0.29,2.3282206550916147,2.4447087010088153,2.3282206550916147,2.4354682843735187,0.48275803315519045
0.291,2.3289594585100204,2.4480811484699605,2.3289594585100204,2.438801251503174,0.4839557138403389
0.292,2.329701512550756,2.4514730477363025,2.329701512550756,2.442153913324807,0.48512738339591976
0.293,2.330446825642154,2.4548838237434074,2.330446825642154,2.4455257061648865,0.48627289692447906
0.294,2.3311954062635016,2.4583128962363663,2.3311954062635016,2.4489160611580805,0.48739211026071516
0.295,2.3319472629453366,2.4617596798820447,2.3319472629453366,2.4523244043563577,0.4884848799804635
0.296,2.3327024042697477,2.4652235843828785,2.3327024042697477,2.455750156839608,0.4895510634097024
0.297,2.333460838870673,2.4687040145922072,2.333460838870673,2.4591927348277816,0.4905905186335821
0.298,2.334222575434202,2.4722003706311244,2.334222575434202,2.462651549794519,0.4916031045054822
0.299,2.334987622698883,2.475712048006833,2.334987622698883,2.4661260085822825,0.4925886806560886
0.3,2.335755989456032,2.4792384377324783,2.335755989456032,2.4696155135189284,0.4935471075024989
0.301,2.336527684550038,2.4827789264484825,2.336527684550038,2.4731194625357604,0.49447824625735004
0.302,2.337302716878682,2.4863328965452918,2.337302716878682,2.476637249287001,0.49538195893796816
0.303,2.33808109539345,2.4898997262876037,2.33808109539345,2.4801682632706976,0.4962581083755483
0.304,2.3388628290998508,2.493478789939986,2.3388628290998508,2.483711889951025,0.4971065582243528
0.305,2.339647927057739,2.497069457893919,2.339647927057739,2.487267510881976,0.49792717297093697
0.306,2.3404363983816356,2.5006710967962125,2.3404363983816356,2.49083450383243,0.4987198179433998
0.307,2.3412282522410575,2.504283069678804,2.3412282522410575,2.494412242912572,0.49948435932065516
0.308,2.342023497860845,2.5079047360898916,2.342023497860845,2.4980000987016404,0.5002206641417312
0.309,2.3428221445214943,2.5115354522264046,2.3428221445214943,2.5015974383770034,0.5009286003150923
0.31,2.3436242015594906,2.5151745710677966,2.3436242015594906,2.50520362584453,0.5016080366279859
0.311,2.3444296783676477,2.518821442511107,2.3444296783676477,2.5088180218702334,0.5022588427558128
0.312,2.3452385843954464,2.5224754135073275,2.3452385843954464,2.512439984213195,0.5028808892715223
0.313,2.3460509291493787,2.5261358281989845,2.3460509291493787,2.5160688677597074,0.5034740476550316
0.314,2.346866722193295,2.529802028058983,2.346866722193295,2.519704024658652,0.5040381903026698
0.315,2.3476859731487485,2.5334733520306436,2.3476859731487485,2.523344804458076,0.5045731905366461
0.316,2.348508691695353,2.5371491366689423,2.348508691695353,2.526990554242953,0.5050789226145413
0.317,2.349334887571132,2.5408287162829004,2.349334887571132,2.530640618774095,0.5055552617388247
0.318,2.3501645705728818,2.5445114230791415,2.3501645705728818,2.5342943406282132,0.5060020840663957
0.319,2.350997750556528,2.5481965873065526,2.350997750556528,2.537951060339086,0.506419266718147
0.32,2.351834437437492,2.5518835374020616,2.351834437437492,2.541610116539837,0.506806687788557
0.321,2.352674641191057,2.5555716001374837,2.352674641191057,2.54527084610627,0.5071642263553017
0.322,2.3535183718527373,2.5592601007674243,2.3535183718527373,2.548932584301266,0.5074917624888914
0.323,2.3543656395186536,2.562948363178212,2.3543656395186536,2.5525946649202025,0.5077891772623372
0.324,2.355216454345907,2.5666357100378505,2.355216454345907,2.5562564204373843,0.508056352760833
0.325,2.35607082655296,2.57032146294693,2.35607082655296,2.5599171821534443,0.5082931720914703
0.326,2.3569287664200194,2.574004942590517,2.3569287664200194,2.563576280343711,0.5084995193929709
0.327,2.35779028428942,2.577685468890976,2.35779028428942,2.5672330444075144,0.5086752798454471
0.328,2.3586553905660175,2.5813623611616845,2.3586553905660175,2.570886803018381,0.5088203396801861
0.329,2.3595240957175783,2.585034938261641,2.3595240957175783,2.574536884275131,0.5089345861894583
0.33,2.3603964102751767,2.5887025187509365,2.3603964102751767,2.578182615853832,0.5090179077363478
0.331,2.3612723448335946,2.5923644210470385,2.3612723448335946,2.58182332516058,0.5090701937646124
0.332,2.3621519100517223,2.5960199635818944,2.3621519100517223,2.5854583394850916,0.5090913348085611
0.333,2.363035116652968,2.5996684649598025,2.363035116652968,2.5890869861550776,0.5090812225029624
0.334,2.3639219754256637,2.6033092441160375,2.3639219754256637,2.592708592691377,0.5090397495929712
0.335,2.3648124972234816,2.6069416204761926,2.3648124972234816,2.5963224869638104,0.5089668099440849
0.336,2.365706692965849,2.6105649141162273,2.365706692965849,2.599927997347747,0.508862298552122
0.337,2.3666045736383694,2.6141784459231663,2.3666045736383694,2.603524452881336,0.5087261115532212
0.338,2.3675061502932455,2.617781537756446,2.3675061502932455,2.6071111834233953,0.5085581462338716
0.339,2.3684114340497087,2.6213735126098676,2.3684114340497087,2.6106875198119037,0.5083583010409627
0.34,2.3693204360944486,2.6249536947741334,2.3693204360944486,2.6142527940231104,0.5081264755918593
0.341,2.3702331676820494,2.628521409999928,2.3702331676820494,2.6178063393311812,0.5078625706845021
0.342,2.371149640135426,2.6320759856615235,2.371149640135426,2.6213474904683984,0.5075664883075306
0.343,2.37206986484627,2.635616750920876,2.37206986484627,2.624875583785848,0.5072381316504324
0.344,2.3729938532754944,2.6391430368921873,2.3729938532754944,2.628389957414604,0.506877405113715
0.345,2.3739216169536843,2.6426541768068863,2.3739216169536843,2.6318899514273406,0.5064842143191036
0.346,2.3748531674815507,2.6461495061790243,2.3748531674815507,2.6353749080003763,0.5060584661197609
0.347,2.3757885165303874,2.649628362971026,2.3757885165303874,2.6388441715760877,0.5056000686105339
0.348,2.3767276758425355,2.6530900877597907,2.3767276758425355,2.6422970890257025,0.5051089311382224
0.349,2.37767065723185,2.6565340239030824,2.37767065723185,2.6457330098123886,0.5045849643118749
0.35,2.3786174725841644,2.65995951770622,2.3786174725841644,2.6491512861546758,0.5040280800131052
0.351,2.3795681338577737,2.663365918588979,2.3795681338577737,2.652551273190097,0.5034381914064351
0.352,2.3805226530839048,2.6667525792527256,2.3805226530839048,2.6559323291391026,0.502815212949663
0.353,2.381481042367204,2.670118855847719,2.381481042367204,2.6592938154691472,0.5021590604042531
0.354,2.3824433138862218,2.6734641081405597,2.3824433138862218,2.662635097058963,0.5014696508457523
0.355,2.383409479893906,2.676787699681744,2.383409479893906,2.665955542362954,0.5007469026742299
0.356,2.3843795527180927,2.680088997973308,2.3843795527180927,2.6692545235757064,0.49999073562474033
0.357,2.385353544762013,2.6833673746364988,2.385353544762013,2.6725314167965712,0.49920107077781434
0.358,2.3863314685047907,2.6866222055794693,2.3863314685047907,2.6757856021942743,0.4983778305699685
0.359,2.387313336501954,2.6898528711649465,2.387313336501954,2.6790164641715375,0.49752093880424475
0.36,2.388299161385949,2.693058756377833,2.388299161385949,2.6822233915296754,0.49663032066077056
0.361,2.3892889558666557,2.696239250992728,2.3892889558666557,2.6854057776331337,0.495705902707344
0.362,2.390282732731912,2.6993937497413096,2.390282732731912,2.6885630205739104,0.49474761291004554
0.363,2.391280504848038,2.7025216524795646,2.391280504848038,2.6916945233358827,0.4937553806438701
0.364,2.392282285160372,2.7056223643548076,2.392282285160372,2.694799693958934,0.492729136703387
0.365,2.393288086693801,2.7086952959724773,2.393288086693801,2.6978779457029125,0.4916688133134223
0.366,2.3942979225533065,2.7117398635626655,2.3942979225533065,2.700928697211339,0.4905743441397655
0.367,2.3953118059245075,2.7147554891463233,2.3953118059245075,2.7039513726748536,0.48944566429990166
0.368,2.3963297500742136,2.7177416007011486,2.3963297500742136,2.7069454019943557,0.4882827103737659
0.369,2.3973517683509784,2.720697632327087,2.3973517683509784,2.7099102209438195,0.4870854204145253
0.37,2.3983778741856603,2.723623024411406,2.3983778741856603,2.7128452713327107,0.4858537339593817
0.371,2.399408081091991,2.726517223793344,2.399408081091991,2.7157500011680233,0.4845875920404
0.372,2.4004424026671405,2.729379683928255,2.4004424026671405,2.7186238648158514,0.4832869371953625
0.373,2.4014808525922993,2.7322098650512294,2.4014808525922993,2.721466323162486,0.48195171347864435
0.374,2.4025234446332555,2.7350072343401557,2.4025234446332555,2.7242768437749967,0.48058186647211654
0.375,2.403570192640981,2.737771266078193,2.403570192640981,2.7270549010612606,0.4791773432960707
0.376,2.4046211105522257,2.7405014418155886,2.4046211105522257,2.729799976429396,0.4777380926201693
0.377,2.405676212390111,2.7431972505308346,2.405676212390111,2.7325115584465745,0.4762640646744203
0.378,2.4067355122647336,2.745858188791115,2.4067355122647336,2.735189142997172,0.4747552112601755
0.379,2.407799024373774,2.748483760911989,2.407799024373774,2.7378322334402116,0.4732114857611534
0.38,2.4088667630031066,2.7510734791163034,2.4088667630031066,2.7404403407660776,0.4716328431544872
0.381,2.409938742527423,2.75362686369226,2.409938742527423,2.7430129837524464,0.47001924002179507
0.382,2.4110149774108525,2.7561434431506395,2.4110149774108525,2.745549689119416,0.4683706345602771
0.383,2.412095482207593,2.758622754381107,2.412095482207593,2.748049991683775,0.46668698659383445
0.384,2.413180271562548,2.7610643428075767,2.413180271562548,2.7505134345123925,0.46496825758421484
0.385,2.4142693602119674,2.7634677625426103,2.4142693602119674,2.7529395690746834,0.46321441064218055
0.386,2.4153627629840946,2.7658325765407747,2.4153627629840946,2.755327955394103,0.46142541053870084
0.387,2.416460494799818,2.768158356750962,2.416460494799818,2.7576781621986504,0.4596012237161711
0.388,2.4175625706733364,2.770444684267595,2.4175625706733364,2.759989767070327,0.457741818299653
0.389,2.4186690057128164,2.772691149480714,2.4186690057128164,2.7622623565935265,0.45584716410814036
0.39,2.4197798151210694,2.774897352224869,2.4197798151210694,2.764495526502295,0.45391723266584977
0.391,2.4208950141962275,2.7770629019268127,2.4208950141962275,2.7666888818264543,0.45195199721353524
0.392,2.422014618332428,2.7791874177519307,2.422014618332428,2.7688420370365243,0.4499514327198271
0.393,2.423138643020501,2.781270528749382,2.423138643020501,2.7709546161874177,0.4479155158925936
0.394,2.4242671038486696,2.783311873995903,2.4242671038486696,2.7730262530608654,0.44584422519033046
0.395,2.425400016503252,2.7853111027382385,2.425400016503252,2.7750565913065315,0.44373754083357186
0.396,2.4265373967693664,2.7872678745341704,2.4265373967693664,2.777045284581797,0.4415954448163242
0.397,2.4276792605316553,2.7891818593920754,2.4276792605316553,2.7789919966901335,0.43941792091753007
0.398,2.428825623775002,2.791052737909006,2.428825623775002,2.7808964017180755,0.4372049547125504
0.399,2.429976502585262,2.792880201407244,2.429976502585262,2.7827581841707287,0.4349565335846735
0.4,2.4311319131499984,2.7946639520692615,2.4311319131499984,2.7845770391057623,0.4326726467366492
0.401,2.4322918717592263,2.7964037030710927,2.4322918717592263,2.7863526722658762,0.430353285202245
0.402,2.4334563948061634,2.7980991787140437,2.4334563948061634,2.788084800209686,0.42799844185782887
0.403,2.434625498787985,2.7997501145547155,2.434625498787985,2.789773150440985,0.42560811143397503
0.404,2.4357992003065894,2.8013562575332975,2.4357992003065894,2.791417461536364,0.4231822905270942
0.405,2.4369775160693683,2.802917366100087,2.4369775160693683,2.793017483271118,0.420720977611088
0.406,2.4381604628899876,2.8044332103402008,2.4381604628899876,2.794572976743434,0.4182241730490278
0.407,2.4393480576891715,2.8059035720964434,2.4393480576891715,2.7960837144967985,0.4156918791048594
0.408,2.4405403174954947,2.8073282450902792,2.4405403174954947,2.7975494806405994,0.4131240999551274
0.409,2.441737259446188,2.808707035040873,2.441737259446188,2.7989700709688647,0.4105208417007314
0.41,2.4429389007879405,2.8100397597821773,2.4429389007879405,2.800345293077138,0.4078821123786974
0.411,2.444145258877721,2.8113262493779887,2.444145258877721,2.801674966477398,0.40520792197398237
0.412,2.445356351183596,2.8125663462349846,2.445356351183596,2.802958922711029,0.40249828243129565
0.413,2.4465721952855684,2.8137599052136504,2.4465721952855684,2.8041970054597876,0.3997532076669509
0.414,2.447792808876412,2.8149067937370864,2.447792808876412,2.8053890706547167,0.3969727135807368
0.415,2.4490182097625213,2.816006891897665,2.4490182097625213,2.8065349865829816,0.3941568180678159
0.416,2.450248415864764,2.8170600925614595,2.450248415864764,2.8076346339926004,0.3913055410306465
0.417,2.451483445219351,2.8180663014704446,2.451483445219351,2.808687906194986,0.38841890439092863
0.418,2.4527233159787007,2.8190254373424186,2.4527233159787007,2.8096947091653317,0.38549693210157476
0.419,2.4539680464123252,2.81993743196859,2.4539680464123252,2.8106549616407284,0.3825396501587046
0.42,2.4552176549077185,2.8208022303088116,2.4552176549077185,2.8115685952160248,0.37954708661366293
0.421,2.4564721599712507,2.8216197905844225,2.4564721599712507,2.8124355544373847,0.37651927158506576
0.422,2.4577315802290767,2.822390084368648,2.4577315802290767,2.813255796893488,0.3734562372708639
0.423,2.458995934428052,2.823113096674516,2.458995934428052,2.8140292933043383,0.3703580179604396
0.424,2.4602652414366535,2.823788826040283,2.4602652414366535,2.8147560276076757,0.3672246500467195
0.425,2.461539520245913,2.8244172846122835,2.461539520245913,2.8154359970429033,0.3640561720383158
0.426,2.4628187899703624,2.8249984982252108,2.4628187899703624,2.816069212232529,0.3608526245716921
0.427,2.464103069848978,2.8255325064797603,2.464103069848978,2.81665569726108,0.35761405042335076
0.428,2.465392379246146,2.8260193628176133,2.465392379246146,2.8171954897514326,0.35434049452204947
0.429,2.46668673765263,2.8264591345937222,2.46668673765263,2.8176886409385524,0.3510320039610356
0.43,2.4679861646865495,2.8268519031458514,2.4679861646865495,2.8181352157405795,0.3476886280103094
0.431,2.469290680094369,2.827197763861353,2.469290680094369,2.818535292827239,0.344310418128912
0.432,2.4706003037518958,2.8274968262411213,2.4706003037518958,2.818888964685545,0.3408974279772329
0.433,2.471915055665287,2.8277492139607134,2.471915055665287,2.8191963376827416,0.33744971342934754
0.434,2.47323495597207,2.8279550649285747,2.47323495597207,2.8194575321264668,0.3339673325853761
0.435,2.4745600249421678,2.828114531341348,2.4745600249421678,2.8196726823220937,0.3304503457838651
0.436,2.4758902829789373,2.828227779736233,2.4758902829789373,2.819841936627214,0.32689881561419787
0.437,2.477225750620218,2.828294991040351,2.477225750620218,2.8199654575032373,0.3233128069290245
0.438,2.4785664485393912,2.828316360617094,2.4785664485393912,2.820043421564062,0.3196923868567194
0.439,2.4799123975464483,2.8282920983093978,2.4799123975464483,2.8200760196217827,0.31603762481386244
0.44,2.4812636185890686,2.828222428479939,2.4812636185890686,2.8200634567294145,0.3123485925177415
0.441,2.4826201327537145,2.8281075900481953,2.4826201327537145,2.820005952220587,0.30862536399888546
0.442,2.483981961266727,2.8279478365243405,2.483981961266727,2.8199037397461737,0.3048680156136144
0.443,2.4853491254954427,2.827743436039962,2.4853491254954427,2.819757067307841,0.301076626056619
0.444,2.486721646949315,2.8274946713755247,2.486721646949315,2.819566197288458,0.2972512763735642
0.445,2.4880995472810468,2.827201839984603,2.4880995472810468,2.8193314064793658,0.2933920499737115
0.446,2.4894828482877402,2.8268652540147903,2.4894828482877402,2.819052986104438,0.2894990326425746
0.447,2.490871571912051,2.8264852403253102,2.490871571912051,2.818731241840939,0.28557231255459053
0.448,2.4922657402433592,2.826062140501253,2.4922657402433592,2.818366493837118,0.2816119802858214
0.449,2.4936653755189506,2.825596310864433,2.4936653755189506,2.817959076726527,0.27761812882667786
0.45,2.4950705001252067,2.825088122480826,2.4950705001252067,2.8175093396390185,0.273590853594665
0.451,2.496481136598811,2.8245379611645567,2.496481136598811,2.817017646208413,0.2695302524471578
0.452,2.4978973076279694,2.8239462274784035,2.4978973076279694,2.8164843745767727,0.2654364256941945
0.453,2.4993190360536315,2.823313336730806,2.4993190360536315,2.815909917395295,0.26130947611129984
0.454,2.500746344870741,2.8226397189693206,2.500746344870741,2.815294681821761,0.25714950895232885
0.455,2.502179257229486,2.82192581897052,2.502179257229486,2.8146390895145257,0.25295663196233686
0.456,2.503617796436564,2.821172096226294,2.503617796436564,2.8139435766230223,0.24873095539047266
0.457,2.5050619859564685,2.820379024926525,2.5050619859564685,2.813208593774753,0.2444725920028984
0.458,2.506511849412776,2.819547093938127,2.506511849412776,2.812434606058738,0.24018165709572803
0.459,2.507967410589456,2.818676806780386,2.507967410589456,2.811622093005384,0.2358582685079985
0.46,2.5094286934321905,2.817768681596619,2.5094286934321905,2.8107715485627796,0.2315025466346576
0.461,2.5108957220497063,2.816823251122092,2.5108957220497063,2.8098834810693396,0.2271146144395796
0.462,2.5123685207151234,2.81584106264819,2.5123685207151234,2.808958413222837,0.2226945974686065
0.463,2.513847113867316,2.8148226779828005,2.513847113867316,2.80799688204573,0.21824262386260931
0.464,2.515331526112288,2.8137686734069067,2.515331526112288,2.806999438846824,0.2137588243705779
0.465,2.5168217822245613,2.812679639627346,2.5168217822245613,2.8059666491791972,0.20924333236273343
0.466,2.5183179071485813,2.8115561817257184,2.5183179071485813,2.8048990927943835,0.20469628384366315
0.467,2.5198199260001335,2.8103989191034264,2.5198199260001335,2.803797363592807,0.20011781746548485
0.468,2.52132786406778,2.809208485422817,2.52132786406778,2.8026620695704048,0.19550807454102712
0.469,2.522841746814302,2.8079855285444197,2.522841746814302,2.801493832761473,0.19086719905704513
0.47,2.524361599878172,2.8067307104602284,2.524361599878172,2.800293289177652,0.18619533768744828
0.471,2.5258874490750216,2.805444707223051,2.5258874490750216,2.799061088743091,0.181492639806563
0.472,2.5274193203991464,2.8041282088718607,2.5274193203991464,2.7977978952257225,0.17675925750241267
0.473,2.528957240025007,2.8027819193531704,2.528957240025007,2.7965043861646586,0.17199534559002672
0.474,2.5305012343087605,2.8014065564383923,2.5305012343087605,2.7951812527936912,0.1672010616247677
0.475,2.532051329789801,2.800002851637149,2.532051329789801,2.7938291999608396,0.16237656591569133
0.476,2.533607553192316,2.798571550106565,2.533607553192316,2.792448946043989,0.1575220215389227
0.477,2.535169931426862,2.7971134105564834,2.535169931426862,2.791041222862557,0.1526375943510623
0.478,2.5367384915919584,2.7956292051505907,2.5367384915919584,2.789606775585177,0.14772345300261314
0.479,2.538313260975692,2.794119719403467,2.538313260975692,2.7881463626334106,0.14277976895143296
0.48,2.5398942670573432,2.792585752073532,2.5398942670573432,2.786660755581457,0.13780671647621157
0.481,2.5414815375090307,2.7910281150518466,2.5414815375090307,2.785150739051819,0.13280447268997397
0.482,2.543075100197371,2.7894476332468017,2.543075100197371,2.7836171106069783,0.1277732175536012
0.483,2.5446749831851543,2.787845144464659,2.5446749831851543,2.7820606806369996,0.12271313388938505
0.484,2.5462812147330434,2.786221499285929,2.5462812147330434,2.7804822722430913,0.11762440739459884
0.485,2.547893823301286,2.7845775609375876,2.547893823301286,2.778882721117098,0.11250722665509567
0.486,2.549512837551448,2.782914205161119,2.549512837551448,2.7772628754169326,0.10736178315893383
0.487,2.5511382863481673,2.781232320076364,2.5511382863481673,2.7756235956378927,0.10218827131002071
0.488,2.552770198760919,2.77953280604119,2.552770198760919,2.7739657544799265,0.09698688844178609
0.489,2.554408604065808,2.7778165755069537,2.554408604065808,2.7722902367107616,0.09175783483087495
0.49,2.5560535317473785,2.7760845528697544,2.5560535317473785,2.7705979390249436,0.08650131371087147
0.491,2.5577050115004414,2.7743376743174846,2.5577050115004414,2.7688897698987627,0.08121753128603881
0.492,2.5593630732319235,2.7725768876726566,2.5593630732319235,2.767166649441053,0.07590669674509049
0.493,2.5610277470627327,2.770803152231023,2.5610277470627327,2.765429509239874,0.07056902227498152
0.494,2.562699063329655,2.769017438595956,2.562699063329655,2.7636792922050604,0.06520472307472586
0.495,2.564377052587253,2.767220728508621,2.564377052587253,2.761916952406657,0.059814017369236944
0.496,2.5660617456098076,2.7654140146739135,2.5660617456098076,2.7601434549091883,0.05439712642319566
0.497,2.5677531733932613,2.7635983005821743,2.5677531733932613,2.758359775601838,0.04895427455493676
0.498,2.5694513671571975,2.7617746003266848,2.5694513671571975,2.75656690102446,0.043485689150366526
0.499,2.5711563583468307,2.7599439384169284,2.5711563583468307,2.7547658281894756,0.037991600676897296
0.5,2.57286817863503,2.7581073495876436,2.57286817863503,2.7529575643996296,0.03247224269741461
0.501,2.5745868599243504,2.7562658786036676,2.5745868599243504,2.7511431270616384,0.026927851884260414
0.502,2.5763124343491035,2.754420580060532,2.5763124343491035,2.749323543495673,0.021358668033247062
0.503,2.5780449342774356,2.752572518180905,2.5780449342774356,2.74749985074077,0.015764934077691892
0.504,2.57978439231344,2.7507227666067937,2.57978439231344,2.7456730953560893,0.01014689610247565
0.505,2.5815308412992892,2.748872408187569,2.5815308412992892,2.743844333218085,0.004504803358130692
0.506,2.583284314317387,2.7470225347638144,2.583284314317387,2.7420146293135605,-0.0011610917250550255
0.507,2.5850448446925522,2.7451742469469873,2.5850448446925522,2.7401850575286444,-0.00685053352290113
0.508,2.586812465994221,2.7433286538949306,2.586812465994221,2.73835670043367,-0.012563263203181003
0.509,2.588587212038676,2.7414868730832285,2.588587212038676,2.736530649063992,-0.01829901871143852
0.51,2.590369116891302,2.739650030072414,2.590369116891302,2.734708002696726,-0.024057534756781858
0.511,2.5921582148688644,2.737819258271077,2.5921582148688644,2.732889868623457,-0.029838542797656395
0.512,2.593954540541817,2.735995698694835,2.593954540541817,2.731077361918894,-0.03564177102758617
0.513,2.5957581287366285,2.7341804997212393,2.5957581287366285,2.729271605205522,-0.041466944360898844
0.514,2.5975690145381467,2.732374816840576,2.5975690145381467,2.727473728414221,-0.04731378441842103
0.515,2.599387233291982,2.730579812402633,2.599387233291982,2.7256848685409203,-0.053182009513151544
0.516,2.6012128206069156,2.728796655359419,2.6012128206069156,2.7239061693992688,-0.0590713346359102
0.517,2.6030458123573457,2.727026521003867,2.6030458123573457,2.722138781369352,-0.06498147144096089
0.518,2.6048862446857513,2.7252705907045396,2.6048862446857513,2.720383861142475,-0.07091212823161369
0.519,2.6067341540051894,2.7235300516363656,2.6067341540051894,2.7186425714620412,-0.07686300994579812
0.52,2.608589577001819,2.721806096507428,2.608589577001819,2.7169160808605337,-0.08283381814161536
0.521,2.6104525506374587,2.720099923281823,2.6104525506374587,2.7152055633926206,-0.08882425098286548
0.522,2.612323112152163,2.718412734898635,2.612323112152163,2.71351219836445,-0.09483400322455117
0.523,2.614201299066845,2.716745738987023,2.614201299066845,2.7118371700590838,-0.10086276619835333
0.524,2.6160871491859132,2.7151001475774845,2.6160871491859132,2.710181667458177,-0.10691022779808862
0.525,2.617980700599947,2.7134771768093064,2.617980700599947,2.708546883959885,-0.11297607246513723
0.526,2.619881991688406,2.7118780466342276,2.619881991688406,2.7069340170930265,-0.11905998117384807
0.527,2.621791061122363,2.710303980516367,2.621791061122363,2.705344268227562,-0.12516163141692116
0.528,2.6237079478672767,2.708756205128427,2.6237079478672767,2.703778842281382,-0.1312806971907648
0.529,2.625632691185788,2.707235950044246,2.625632691185788,2.7022389474234925,-0.13741684898082723
0.53,2.627565330640562,2.705744447427673,2.627565330640562,2.7007257947735424,-0.14356975374690573
0.531,2.6295059060971506,2.704282931717873,2.6295059060971506,2.6992405980978393,-0.14973907490843016
0.532,2.631454457726895,2.702852639311057,2.631454457726895,2.6977845735017967,-0.15592447232972262
0.533,2.6334110260098638,2.7014548082386765,2.6334110260098638,2.6963589391188996,-0.16212560230523448
0.534,2.6353756517378217,2.7000906778421667,2.6353756517378217,2.694964914796219,-0.1683421175447553
0.535,2.6373483760172367,2.6987614884442235,2.6373483760172367,2.69360372177651,-0.17457366715860087
0.536,2.6393292402723216,2.6974684810167,2.6393292402723216,2.692276582376931,-0.1808198966427766
0.537,2.641318286248113,2.69621289684516,2.641318286248113,2.6909847196644496,-0.18708044786411304
0.538,2.643315556013583,2.6949959771901173,2.643315556013583,2.689729357127943,-0.19335495904538422
0.539,2.6453210919647976,2.693818962945036,2.6453210919647976,2.688511718347083,-0.1996430647503933
0.54,2.6473349368281,2.6926830942911293,2.6473349368281,2.68733302665801,-0.20594439586904018
0.541,2.6493571336633406,2.691589610348995,2.6493571336633406,2.68619450481588,-0.21225857960236214
0.542,2.6513877258671483,2.6905397488271716,2.6513877258671483,2.6850973746543043,-0.21858523944754923
0.543,2.6534267571762333,2.6895347456676344,2.6534267571762333,2.6840428567417507,-0.224923995182939
0.544,2.655474271670734,2.6885758346883173,2.655474271670734,2.6830321700349717,-0.23127446285298575
0.545,2.6575303137776047,2.6876642472227,2.6575303137776047,2.682066531529474,-0.2376362547531985
0.546,2.659594928274046,2.6868012117565194,2.659594928274046,2.68114715590712,-0.24400897941506802
0.547,2.6616681602909713,2.6859879535616784,2.6616681602909713,2.6802752551809093,-0.2503922415909566
0.548,2.6637500553165214,2.685225694327397,2.6637500553165214,2.6794520383369917,-0.25678564223897304
0.549,2.6658406591996213,2.6845156517886815,2.6658406591996213,2.678678710973972,-0.2631887785078169
0.55,2.6679400181535766,2.6838590393521606,2.6679400181535766,2.6779564749395743,-0.2696012437216002
0.551,2.6700481787597186,2.68325706571939,2.6700481787597186,2.67728652796473,-0.2760226273646499
0.552,2.6721651879710904,2.6827109345076385,2.6721651879710904,2.6766700632951435,-0.28245251506627606
0.553,2.674291093116184,2.6822218438682754,2.674291093116184,2.676108269320404,-0.28889048858552663
0.554,2.6764259419027168,2.6817909861027944,2.6764259419027168,2.675602329200717,-0.29533612579590834
0.555,2.6785697824214605,2.6814195472765774,2.6785697824214605,2.675153420491323,-0.3017890006700907
0.556,2.680722663150114,2.681108706830436,2.680722663150114,2.6747627147646575,-0.3082486832645822
0.557,2.682884632957226,2.6808596371900433,2.682884632957226,2.6744313772303614,-0.3147147397043796
0.558,2.685055741106166,2.6806735033732974,2.685055741106166,2.674160566353156,-0.3211867321676017
0.559,2.687236037259148,2.6805514625957243,2.687236037259148,2.673951433468718,-0.3276642188700873
0.56,2.6894255714813,2.6804946638739824,2.6894255714813,2.673805122397595,-0.334146754049979
0.561,2.6916243942447844,2.6805042476275616,2.6916243942447844,2.6737227690572474,-0.34063388795227645
0.562,2.693832556432976,2.680581345278743,2.693832556432976,2.6737055010722943,-0.34712516681336614
0.563,2.6960501093446885,2.680727078850925,2.6960501093446885,2.673754437383047,-0.3536201328455297
0.564,2.6982771046984535,2.6809425605653945,2.6982771046984535,2.67387068785242,-0.36011832422142886
0.565,2.700513594636857,2.681228892436612,2.700513594636857,2.6740553528712763,-0.3666192750585563
0.566,2.7027596317309297,2.6815871658661385,2.7027596317309297,2.67430952296233,-0.37312251540367564
0.567,2.7050152689845905,2.682018461235267,2.7050152689845905,2.6746342783826624,-0.3796275712172282
0.568,2.707280559839153,2.682523847496442,2.707280559839153,2.675030688724953,-0.38613396435771863
0.569,2.7095555581778807,2.68310438176361,2.7095555581778807,2.6754998125175193,-0.39264121256607626
0.57,2.7118403183306103,2.6837611089015376,2.7118403183306103,2.67604269682325,-0.39914882944999047
0.571,2.7141348950784274,2.684495061114231,2.7141348950784274,2.6766603768375177,-0.40565632446822364
0.572,2.716439343658405,2.68530725753256,2.716439343658405,2.677353875485193,-0.4121632029148991
0.573,2.7187537197684053,2.6861987038011543,2.7187537197684053,2.6781242030168233,-0.41866896590376507
0.574,2.7210780795719374,2.687170391664716,2.7210780795719374,2.6789723566040973,-0.42517311035243244
0.575,2.723412479703084,2.6882232985538197,2.723412479703084,2.679899319934688,-0.4316751289665934
0.576,2.7257569772714936,2.6893583871703286,2.7257569772714936,2.6809060628065695,-0.43817451022420595
0.577,2.728111629867424,2.6905766050725237,2.728111629867424,2.6819935407219315,-0.44467073835966797
0.578,2.730476495566876,2.691878884260052,2.730476495566876,2.683162694480758,-0.45116329334795247
0.579,2.7328516329367685,2.6932661407588165,2.7328516329367685,2.68441444977422,-0.4576516508887311
0.58,2.7352371010402,2.6947392742059146,2.7352371010402,2.685749716777961,-0.46413528239046425
0.581,2.73763295944177,2.6962991674347396,2.73763295944177,2.687169389745394,-0.4706136549544701
0.582,2.7400392682129717,2.6979466860603645,2.7400392682129717,2.688674346601137,-0.4770862313589719
0.583,2.7424560879376614,2.699682678065318,2.7424560879376614,2.690265448534647,-0.48355247004311813
0.584,2.744883479717596,2.7015079733858762,2.744883479717596,2.691943539594242,-0.4900118250909761
0.585,2.74732150517804,2.7034233834990156,2.74732150517804,2.693709446281581,-0.4964637462155086
0.586,2.7497702264734545,2.7054297010101007,2.7497702264734545,2.6955639771467177,-0.5029076787425172
0.587,2.7522297062932615,2.707527699241473,2.7522297062932615,2.697507922383857,-0.5093430635945686
0.588,2.7547000078676804,2.709718131822053,2.7547000078676804,2.699542053427961,-0.515769337274894
0.589,2.7571811949736444,2.7120017322780923,2.7571811949736444,2.7016671225522733,-0.5221859318512618
0.59,2.7596733319407996,2.7143792136251803,2.7596733319407996,2.7038838624669417,-0.5285922749398292
0.591,2.762176483657583,2.7168512679616756,2.762176483657583,2.7061929859188267,-0.5349877896889699
0.592,2.7646907155773808,2.7194185660636627,2.7646907155773808,2.708595185292636,-0.5413718947630749
0.593,2.767216093724772,2.7220817569815896,2.767216093724772,2.711091132213531,-0.5477440043263279
0.594,2.769752684701858,2.724841467638715,2.769752684701858,2.713681477151309,-0.5541035280264649
0.595,2.7723005556946743,2.727698302431497,2.7723005556946743,2.716366849026306,-0.5604498709784971
0.596,2.7748597744796935,2.7306528428320926,2.7748597744796935,2.719147854817174,-0.5667824337484175
0.597,2.7774304094304165,2.7337056469930636,2.7774304094304165,2.7220250791706246,-0.5731006123368844
0.598,2.7800125295240528,2.736857249354477,2.7800125295240528,2.72499908401333,-0.5794037981628744
0.599,2.782606204348291,2.7401081602535284,2.782606204348291,2.728070408166081,-0.5856913780473136
0.6,2.785211504108169,2.743458865536812,2.785211504108169,2.7312395669603493,-0.5919627341966889
0.601,2.787828499633029,2.746909826175451,2.787828499633029,2.734507051857434,-0.5982172441866297
0.602,2.7904572623835824,2.7504614778831495,2.7904572623835824,2.737873330070272,-0.6044542809454647
0.603,2.793097864459058,2.754114230737408,2.793097864459058,2.741338844188126,-0.6106732127377597
0.604,2.7957503786044593,2.7578684688039847,2.7957503786044593,2.74490401180425,-0.6168734031478268
0.605,2.7984148782179203,2.7617245497648195,2.7984148782179203,2.7485692251467086,-0.6230542110632104
0.606,2.801091437358164,2.7656828045495074,2.801091437358164,2.75233485071248,-0.6292149906581505
0.607,2.803780130752067,2.7697435369705707,2.803780130752067,2.756201228905027,-0.6353550913770174
0.608,2.806481033802327,2.7739070233625958,2.806481033802327,2.7601686736754507,-0.6414738579177284
0.609,2.8091942225952407,2.778173512225477,2.8091942225952407,2.764237472167425,-0.6475706302151333
0.61,2.8119197739085933,2.782543223871879,2.8119197739085933,2.768407884366037,-0.653644743424383
0.611,2.8146577652196547,2.7870163500791176,2.8146577652196547,2.7726801427507035,-0.6596955279042661
0.612,2.8174082747132956,2.7915930537455957,2.8174082747132956,2.7770544519523406,-0.6657223092005269
0.613,2.8201713812902125,2.7962734685519925,2.8201713812902125,2.7815309884149166,-0.6717244080291573
0.614,2.8229471645752757,2.8010576986273663,2.8229471645752757,2.786109900061589,-0.677701140259665
0.615,2.8257357049259944,2.805945818220335,2.8257357049259944,2.790791305965564,-0.6836518168983143
0.616,2.828537083441101,2.8109378713755158,2.828537083441101,2.7955752960258593,-0.6895757440713454
0.617,2.8313513819692653,2.8160338716154065,2.8313513819692653,2.8004619306481344,-0.6954722230081724
0.618,2.834178683117925,2.821233801627885,2.834178683117925,2.8054512404307688,-0.7013405500245506
0.619,2.837019070262254,2.826537612959478,2.837019070262254,2.810543225856337,-0.7071800165057205
0.62,2.839872627554252,2.8319452257146316,2.839872627554252,2.8157378569887,-0.712989908889537
0.621,2.8427394399319716,2.837456528261109,2.8427394399319716,2.8210350731758163,-0.7187695086495581
0.622,2.84561959312888,2.8430713769417624,2.84561959312888,2.826434782758533,-0.7245180922781221
0.623,2.8485131736833527,2.8487895957927876,2.8485131736833527,2.8319368627854775,-0.7302349312693993
0.624,2.851420268948311,2.854610976268727,2.851420268948311,2.8375411587342367,-0.7359192921024106
0.625,2.8543409671009976,2.860535276974348,2.8543409671009976,2.8432474842390385,-0.7415704362240302
0.626,2.8572753571529024,2.8665622234036316,2.8572753571529024,2.8490556208250744,-0.7471876200319654
0.627,2.8602235289598252,2.872691507686022,2.8602235289598252,2.8549653176496883,-0.7527700948577005
0.628,2.863185573232096,2.878922788340173,2.863185573232096,2.8609762912505814,-0.7583171069494333
0.629,2.8661615815449406,2.8852556900353408,2.8661615815449406,2.867088225301248,-0.7638278974549685
0.63,2.869151646349008,2.891689803360663,2.869151646349008,2.8733007703738154,-0.7693017024046058
0.631,2.8721558609810476,2.898224684602486,2.8721558609810476,2.8796135437094827,-0.7747377526939854
0.632,2.8751743196747466,2.9048598555299656,2.8751743196747466,2.8860261289967615,-0.7801352740669273
0.633,2.878207117571739,2.9115948031891103,2.878207117571739,2.8925380761576767,-0.785493487098228
0.634,2.881254350732769,2.91842897970551,2.881254350732769,2.8991489011421714,-0.7908116071764512
0.635,2.8843161161490274,2.925361802095914,2.8843161161490274,2.905858085730872,-0.7960888444866765
0.636,2.8873925117536623,2.932392652088886,2.8873925117536623,2.9126650773464187,-0.8013244039932378
0.637,2.8904836364334616,2.9395208759547358,2.8904836364334616,2.919569288873576,-0.8065174854224332
0.638,2.89358959004071,2.9467457843449276,2.89358959004071,2.9265700984883085,-0.8116672832452029
0.639,2.896710473405238,2.9540666521411727,2.896710473405238,2.9336668494960167,-0.8167729866597944
0.64,2.8998463883466363,2.9614827183144503,2.8998463883466363,2.9408588501791564,-0.8218337795743977
0.641,2.90299743768668,2.9689931857940963,2.90299743768668,2.9481453736544223,-0.8268488405897572
0.642,2.906163725261927,2.9765972213472427,2.906163725261927,2.955525657739712,-0.8318173429817554
0.643,2.909345355936515,2.9842939554687877,2.909345355936515,2.962998904831077,-0.8367384546839803
0.644,2.9125424356151663,2.9920824822820946,2.9125424356151663,2.9705642817898488,-0.8416113382702614
0.645,2.915755071256374,2.9999618594506794,2.915755071256374,2.978220919840192,-0.8464351509371846
0.646,2.9189833708858153,3.0079311081010602,2.9189833708858153,2.985967914477227,-0.8512090444865822
0.647,2.9222274436099607,3.0159892127569985,2.9222274436099607,2.9938043253859923,-0.8559321653079988
0.648,2.925487399629897,3.0241351212853753,2.925487399629897,3.0017291763714296,-0.8606036543611345
0.649,2.9287633502553754,3.032367744853876,2.9287633502553754,3.009741455299601,-0.8652226471582559
0.65,2.9320554079190675,3.040685957900743,2.9320554079190675,3.0178401140503537,-0.8697882737465977
0.651,2.93536368619106,3.049088598116795,2.93536368619106,3.0260240684816613,-0.8742996586907261
0.652,2.938688299793569,3.057574466439941,2.938688299793569,3.034292198405826,-0.8787559210548795
0.653,2.9420293646158924,3.066142327062415,2.9420293646158924,3.0426433475777945,-0.8831561743852989
0.654,2.9453869977295972,3.074790907450949,2.9453869977295972,3.0510763236957574,-0.8874995266925131
0.655,2.9487613174039553,3.083518898380105,2.9487613174039553,3.059589898414296,-0.8917850804336164
0.656,2.9521524431216157,3.0923249539790114,2.9521524431216157,3.0681828073702646,-0.8960119324945119
0.657,2.9555604955945403,3.1012076917916964,2.9555604955945403,3.076853750221628,-0.9001791741721381
0.658,2.9589855967801864,3.110165692851274,2.9589855967801864,3.085601390699491,-0.9042858911566642
0.659,2.9624278698979576,3.1191975017681854,2.9624278698979576,3.09442435667351,-0.9083311635136652
0.66,2.9658874394459174,3.1283016268327493,2.9658874394459174,3.1033212402309367,-0.9123140656662696
0.661,2.9693644312177745,3.1374765401322144,2.9693644312177745,3.1122905977695,-0.9162336663772945
0.662,2.972858972320143,3.146720677682584,2.972858972320143,3.121330950104345,-0.9200890287313318
0.663,2.976371191190095,3.156032439575396,2.976371191190095,3.130440782589247,-0.9238792101168376
0.664,2.9799012176129813,3.165410190139727,2.9799012176129813,3.139618545252341,-0.9276032622081785
0.665,2.9834491827405647,3.174852258119615,2.9834491827405647,3.1488626529465646,-0.9312602309476629
0.666,2.9870152191094412,3.184356936867162,2.9870152191094412,3.1581714855150533,-0.934849156527543
0.667,2.9905994606597686,3.193922484551523,2.9905994606597686,3.1675433879717043,-0.9383690733719985
0.668,2.994202042754306,3.2035471243840115,2.994202042754306,3.1769766706971336,-0.9418190101190861
0.669,2.997823102197766,3.213229044859576,2.997823102197766,3.1864696096502407,-0.9451979896026753
0.67,3.001462777256501,3.2229664000148346,3.001462777256501,3.196020446595619,-0.9485050288343543
0.671,3.0051212076785023,3.232757309702947,3.0051212076785023,3.205627389347022,-0.9517391389853119
0.672,3.00879853471375,3.242599859885504,3.00879853471375,3.2152886120271154,-0.9548993253681969
0.673,3.012494901134896,3.2524921029416993,3.012494901134896,3.22500225534372,-0.9579845874189499
0.674,3.016210451258299,3.262432057995006,3.016210451258299,3.2347664268828127,-0.9609939186786185
0.675,3.0199453309654203,3.2724177112575608,3.0199453309654203,3.2445792014184383,-0.9639263067751321
0.676,3.023699687724576,3.282447016392526,3.023699687724576,3.25443862123982,-0.9667807334050775
0.677,3.027473670613062,3.2925178948946283,3.027473670613062,3.2643426964958717,-0.9695561743154221
0.678,3.0312674303396627,3.302628236489089,3.0312674303396627,3.274289405557272,-0.9722515992852369
0.679,3.035081119267535,3.312775899549227,3.035081119267535,3.2842766953964437,-0.974865972107376
0.68,3.038914891437498,3.322958711532895,3.038914891437498,3.294302481985531,-0.9773982505701492
0.681,3.0427689025917157,3.333174469438027,3.0427689025917157,3.304364650712683,-0.9798473864389531
0.682,3.046643310197794,3.3434209402774715,3.046643310197794,3.314461056816808,-0.9822123254378952
0.683,3.050538273473295,3.3536958615733945,3.050538273473295,3.324589525841057,-0.9844920072313768
0.684,3.0544539534106754,3.3639969418714135,3.0544539534106754,3.3347478541052187,-0.986685365405665
0.685,3.05839051280267,3.3743218612747317,3.05839051280267,3.3449338091972667,-0.9887913274504342
0.686,3.0623481162681077,3.3846682719984544,3.0623481162681077,3.355145130484255,-0.9908088147402809
0.687,3.066326930278189,3.3950337989443486,3.066326930278189,3.3653795296427944,-0.9927367425162256
0.688,3.070327123183226,3.4054160402962164,3.070327123183226,3.3756346912093096,-0.9945740198671724
0.689,3.074348865239857,3.4158125681361438,3.074348865239857,3.385908273150284,-0.9963195497113609
0.69,3.078392328638742,3.426220929081794,3.078392328638742,3.39619790745272,-0.9979722287777861
0.691,3.0824576875327483,3.436638644945007,3.0824576875327483,3.4065012007350024,-0.9995309475875939
0.692,3.086545118065648,3.447063213411877,3.086545118065648,3.416815734878391,-1.000994590435454
0.693,3.090654798401324,3.4574921087445394,3.090654798401324,3.4271390676793287,-1.0023620353709068
0.694,3.094786908753505,3.467922782504858,3.094786908753505,3.4374687335227816,-1.0036321541796906
0.695,3.09894163141603,3.4783526643002496,3.09894163141603,3.4478022440768155,-1.0048038123650391
0.696,3.103119150793673,3.4887791625517948,3.103119150793673,3.458137089008581,-1.0058758691289547
0.697,3.107319653433514,3.499199665284908,3.107319653433514,3.4684707367219545,-1.006847177353461
0.698,3.1115433280568907,3.509611540942697,3.1115433280568907,3.4788006351169725,-1.0077165835818338
0.699,3.1157903655919332,3.52001213922225,3.1157903655919332,3.489124212371293,-1.0084829279997944
0.7,3.120060959206693,3.530398791934032,3.120060959206693,3.499438877743864,-1.0091450444166954
0.701,3.124355304342881,3.5407688138845903,3.124355304342881,3.5097420224009825,-1.0097017602466694
0.702,3.1286735987502374,3.551119503782718,3.1286735987502374,3.5200310202649145,-1.0101518964897647
0.703,3.1330160425215223,3.5614481451693396,3.1330160425215223,3.530303228885313,-1.0104942677130433
0.704,3.1373828381281745,3.571752007371206,3.1373828381281745,3.540555990333528,-1.010727682031664
0.705,3.141774190456624,3.582028346478655,3.141774190456624,3.550786632120075,-1.0108509410899424
0.706,3.146190306845286,3.5922744063475736,3.146190306845286,3.5609924681353653,-1.010862840042381
0.707,3.150631397122256,3.6024874196257324,3.150631397122256,3.5711707996139097,-1.0107621675346747
0.708,3.155097673643706,3.61266460880369,3.155097673643706,3.581318916122144,-1.010547705684696
0.709,3.159589351333015,3.6228031872903954,3.159589351333015,3.591434096570038,-1.0102182300634595
0.71,3.1641066477206374,3.632900360513674,3.1641066477206374,3.601513610246671,-1.0097725096760461
0.711,3.1686497829847315,3.6429533270457437,3.1686497829847315,3.611554717879887,-1.0092093069425259
0.712,3.1732189799925647,3.6529592797539214,3.1732189799925647,3.6215546727202255,-1.0085273776788353
0.713,3.1778144643427155,3.662915406976648,3.1778144643427155,3.631510721649249,-1.0077254710776442
0.714,3.1824364644080783,3.6728188937250006,3.1824364644080783,3.641420106312409,-1.006802329689194
0.715,3.187085211379712,3.6826669229098097,3.187085211379712,3.651280064276608,-1.0057566894021055
0.716,3.1917609393115285,3.6924566765945337,3.1917609393115285,3.661087830212576,-1.004587279424177
0.717,3.1964638851658504,3.7021853372739852,3.1964638851658504,3.6708406371021884,-1.003292822263142
0.718,3.201194288859863,3.7118500891790944,3.201194288859863,3.6805357174708657,-1.0018720337074145
0.719,3.205952393312972,3.7214481196077447,3.205952393312972,3.690170304645161,-1.000323622806801
0.72,3.2107384444950955,3.7309766202818557,3.2107384444950955,3.6997416340356386,-0.9986462918531982
0.721,3.215552691475901,3.740432788730812,3.215552691475901,3.7092469444451943,-0.9968387363612561
0.722,3.220395386475027,3.7498138297013,3.220395386475027,3.7186834794028543,-0.9948996450490241
0.723,3.2252667849132934,3.7591169565936804,3.2252667849132934,3.7280484885232164,-0.9928276998185683
0.724,3.2301671454649408,3.7683393929249838,3.2301671454649408,3.7373392288915763,-0.9906215757365692
0.725,3.2350967301109073,3.7774783738185884,3.2350967301109073,3.7465529664748427,-0.9882799410148894
0.726,3.2400558041931795,3.786531147520675,3.2400558041931795,3.7556869775583253,-0.9858014569911214
0.727,3.245044636470241,3.7954949769434974,3.245044636470241,3.7647385502084307,-0.9831847781091095
0.728,3.250063499173638,3.804367141235572,3.250063499173638,3.7737049857613987,-0.980428551899449
0.729,3.2551126680656934,3.8131449373788033,3.2551126680656934,3.7825836003380604,-0.9775314189599574
0.73,3.2601924224984047,3.8218256818125775,3.2601924224984047,3.791371726384705,-0.9744920129361218
0.731,3.265303045473534,3.830406712084916,3.265303045473534,3.8000667142401117,-0.9713089605015299
0.732,3.2704448237039436,3.838885388530645,3.2704448237039436,3.808665933728744,-0.967980881338266
0.733,3.2756180476761894,3.847259095976667,3.2756180476761894,3.8171667757801604,-0.9645063881172885
0.734,3.28082301171441,3.855525245474288,3.28082301171441,3.8255666540746445,-0.960884086478779
0.735,3.2860600140455407,3.863681276058639,3.2860600140455407,3.8338630067150694,-0.957112575012477
0.736,3.291329356865892,3.87172465653517,3.291329356865892,3.8420532979250006,-0.9531904452379779
0.737,3.296631346409115,3.8796528872931892,3.296631346409115,3.850135019773017,-0.9491162815850092
0.738,3.301966293015596,3.887463502146446,3.301966293015596,3.858105693923244,-0.9448886613736921
0.739,3.3073345112033157,3.89515407020068,3.3073345112033157,3.8659628734120575,-0.9405061547947722
0.74,3.312736319740206,3.902722197748131,3.312736319740206,3.873704144450934,-0.9359673248898177
0.741,3.3181720417180456,3.9101655301889124,3.3181720417180456,3.8813271282553954,-0.931270727531408
0.742,3.3236420046279256,3.917481753979212,3.3236420046279256,3.8888294828999808,-0.9264149114032907
0.743,3.329146540437341,3.9246685986062015,3.329146540437341,3.896208905199189,-0.9213984179805123
0.744,3.334685985668929,3.931723838589586,3.334685985668929,3.903463132614299,-0.916219781509528
0.745,3.340260681480911,3.9386452955096853,3.340260681480911,3.9105899451859814,-0.9108775289882917
0.746,3.3458709737492787,3.945430840061917,3.3458709737492787,3.917587167492603,-0.9053701801463055
0.747,3.3515172131517597,3.952078394137568,3.3515172131517597,3.924452670634102,-0.899696247424665
0.748,3.357199755253625,3.9585859329306774,3.357199755253625,3.9311843742412975,-0.8938542359560709
0.749,3.3629189605953718,3.9649514870709144,3.3629189605953718,3.937780248510511,-0.8878426435448108
0.75,3.3686751947823392,3.9711731447822496,3.3686751947823392,3.944238316263322,-0.8816599606467251
0.751,3.3744688285762967,3.9772490540672427,3.3744688285762967,3.950556655031323,-0.8753046703491483
0.752,3.380300237989078,3.983177424916737,3.380300237989078,3.956733399165631,-0.8687752483508226
0.753,3.3861698043782815,3.988956531544774,3.3861698043782815,3.962766741971067,-0.862070162941785
0.754,3.392077914545132,3.994584714648444,3.392077914545132,3.9686549378646303,-0.8551878749832371
0.755,3.398024960834521,4.000060383692477,3.398024960834521,3.974396304558219,-0.848126837887385
0.756,3.4040113412373127,4.005382019218286,3.4040113412373127,3.9799892252652302,-0.8408854975972575
0.757,3.4100374594949634,4.01054817517717,3.4100374594949634,3.985432150930819,-0.8334622925665018
0.758,3.4161037252065203,4.015557481287393,3.4161037252065203,3.990723602485559,-0.8258556537391442
0.759,3.4222105539380627,4.020408645414838,3.4222105539380627,3.9958621731221915,-0.8180640045293459
0.76,3.4283583673346434,4.0251004559768715,3.4283583673346434,4.000846530595174,-0.8100857608011127
0.761,3.4345475932348233,4.029631784369057,3.4345475932348233,4.005675419542646,-0.8019193308479993
0.762,3.4407786657878354,4.034001587414403,3.4407786657878354,4.010347663830581,-0.7935631153727769
0.763,3.44705202557348,4.038208909834689,3.44705202557348,4.014862168918625,-0.7850155074670796
0.764,3.4533681197248085,4.042252886743486,3.4533681197248085,4.019217924247337,-0.7762748925910294
0.765,3.459727402053684,4.046132746160427,3.459727402053684,4.023414005646378,-0.7673396485528385
0.766,3.4661303331792834,4.049847811546291,3.4661303331792834,4.02744957776326,-0.7582081454883749
0.767,3.4725773806596494,4.053397504358396,3.4725773806596494,4.031323896512174,-0.7488787458407191
0.768,3.4790690191263423,4.0567813466258285,3.4790690191263423,4.035036311542459,-0.7393498043396929
0.769,3.4856057304223134,4.059998963543935,3.4856057304223134,4.038586268726208,-0.7296196679813508
0.77,3.4921880037430664,4.063050086087612,3.4921880037430664,4.041973312664508,-0.7196866760074656
0.771,3.4988163357812163,4.065934553642731,3.4988163357812163,4.045197089211782,-0.7095491598849814
0.772,3.5054912308745276,4.0686523166551645,3.5054912308745276,4.048257348017657,-0.6992054432854373
0.773,3.512213201157544,4.071203439296757,3.512213201157544,4.051153945085807,-0.6886538420643755
0.774,3.5189827667169133,4.073588102147597,3.5189827667169133,4.05388684534912,-0.67789266424072
0.775,3.5258004557504945,4.0758066048939385,3.5258004557504945,4.056456125260608,-0.6669202099761349
0.776,3.53266680473039,4.077859369040996,3.53266680473039,4.058861975399329,-0.6557347715543517
0.777,3.539582358569985,4.079746940639975,3.539582358569985,4.061104703090721,-0.6443346333604792
0.778,3.546547670795125,4.08146999302849,3.546547670795125,4.0631847350405454,-0.6327180718602886
0.779,3.553563303719569,4.0830293295836135,3.553563303719569,4.06510261998174,-0.620883355579468
0.78,3.5606298286248084,4.084425886486733,3.5606298286248084,4.066859031333412,-0.6088287450828564
0.781,3.567747825944412,4.085660735499325,3.567747825944412,4.0684547698711375,-0.5965524929536591
0.782,3.5749178854530266,4.086735086748804,3.5749178854530266,4.069890766407744,-0.5840528437726301
0.783,3.582140606460153,4.08765029152347,3.582140606460153,4.071168084483719,-0.5713280340972317
0.784,3.5894165980088735,4.08840784507562,3.5894165980088735,4.0722879230662965,-0.5583762924407729
0.785,3.596746479079643,4.0890093894318325,3.596746479079643,4.073251619256368,-0.545195839251526
0.786,3.6041308787993365,4.089456716209373,3.6041308787993365,4.07406065100214,-0.5317848868918122
0.787,3.6115704366556782,4.089751769437655,3.6115704366556782,4.0747166398186225,-0.518141639617063
0.788,3.619065802717246,4.08989664838365,3.619065802717246,4.07522135351185,-0.504264293554865
0.789,3.6266176378591997,4.089893610380103,3.6266176378591997,4.075576708906767,-0.4901510366839752
0.79,3.6342266139949206,4.08974507365534,3.6342266139949206,4.075784774577672,-0.47580004881330706
0.791,3.641893414313759,4.089453620163457,3.641893414313759,4.075847773580019,-0.46120950156090396
0.792,3.64961873352505,4.089021998413585,3.64961873352505,4.07576808618242,-0.44637755833288073
0.793,3.6574032781086214,4.088453126296958,3.6574032781086214,4.075548252597568,-0.4313023743023391
0.794,3.665247766571988,4.0877500939103495,3.665247766571988,4.075190975710807,-0.41598209638826344
0.795,3.6731529297144405,4.086916166374528,3.6731529297144405,4.074699123805018,-0.4004148632343915
0.796,3.6811195108982613,4.0859547866462105,3.6811195108982613,4.074075733280415,-0.3845988051880606
0.797,3.689148266327274,4.084869578322057,3.689148266327274,4.073324011367874,-0.36853204427902686
0.798,3.697239965332991,4.083664348433072,3.697239965332991,4.072447338834252,-0.35221269419826295
0.799,3.705395390668575,4.082343090227887,3.705395390668575,4.071449272678239,-0.3356388602767335
0.8,3.7136153388108926,4.08090998594315,3.7136153388108926,4.07033354881511,-0.3188086394641367
0.801,3.7219006202709037,4.079369409559377,3.7219006202709037,4.069104084748779,-0.30172012030764017
0.802,3.7302520599126856,4.077725929540435,3.7302520599126856,4.0677649822294555,-0.28437138293056524
0.803,3.738670497281345,4.075984311554828,3.738670497281345,4.066320529895161,-0.2667604990110761
0.804,3.7471567869401414,4.074149521176875,3.7471567869401414,4.0647752058953115,-0.24888553176082429
0.805,3.7557117988171025,4.0722267265658285,3.7557117988171025,4.063133680494536,-0.23074453590357802
0.806,3.7643364185614843,4.070221301120867,3.7643364185614843,4.061400818654716,-0.21233555765382534
0.807,3.773031547910361,4.068138826109904,3.773031547910361,4.059581682593405,-0.19365663469534516
0.808,3.781798105065734,4.065985093270026,3.781798105065734,4.057681534316452,-0.17470579615977608
0.809,3.7906370250824812,4.063766107377307,3.7906370250824812,4.05570583812279,-0.1554810626051294
0.81,3.799549260267542,4.061488088783744,3.799549260267542,4.05366026307919,-0.13598044599430759
0.811,3.8085357805907103,4.059157475918842,3.8085357805907103,4.0515506854626935,-0.11620194967358102
0.812,3.817597574107437,4.0567809277535085,3.817597574107437,4.049383191168467,-0.09614356835103893
0.813,3.8267356473940723,4.05436532622358,3.8267356473940723,4.047164078080593,-0.07580328807503568
0.814,3.835951025995968,4.0519177786104805,3.835951025995968,4.044899858403392,-0.0551790862125813
0.815,3.8452447548888906,4.049445619876239,3.8452447548888906,4.042597260950681,-0.03426893142774219
0.816,3.854617898954227,4.046956414950098,3.854617898954227,4.040263233390317,-0.013070783659990714
0.817,3.864071543468468,4.044457960963809,3.864071543468468,4.0379049444413315,0.008417405897452898
0.818,3.8736067946074715,4.0419582894326975,3.8736067946074715,4.035529786020835,0.030197694819319568
0.819,3.8832247799660427,4.039465668379359,3.8832247799660427,4.033145375337758,0.05227214946999268
0.82,3.8929266490933854,4.036988604396884,3.8929266490933854,4.030759556930495,0.07464284502525259
0.821,3.902713574044996,4.034535844648297,3.902713574044996,4.028380404645282,0.09731186549403663
0.822,3.9125867499515987,4.032116378798888,3.9125867499515987,4.026016223552201,0.12028130374022351
0.823,3.922547395605754,4.029739440877912,3.922547395605754,4.023675551795452,0.14355326150444786
0.824,3.9325967540667905,4.027414511066114,3.9325967540667905,4.021367162374544,0.16712984942593193
0.825,3.942736093284735,4.025151317405327,3.942736093284735,4.0191000648528465,0.19101318706434248
0.826,3.9529667067439505,4.022959837426386,3.9529667067439505,4.016883506989974,0.2152054029216798
0.827,3.963289914127237,4.020850299691359,3.963289914127237,4.014726976294152,0.23970863446418247
0.828,3.9737070620011363,4.018833185246063,3.9737070620011363,4.012640201490819,0.26452502814425455
0.829,3.984219524523286,4.016919228978649,3.984219524523286,4.010633153903436,0.2896567394224267
0.83,3.9948287041726354,4.015119420879944,3.9948287041726354,4.008716048742401,0.3151059327893417
0.831,4.005536032503402,4.013445007201049,4.005536032503402,4.0068993462978435,0.340874781787748
0.832,4.016342970923716,4.0119074915036155,4.016342970923716,4.005193753031943,0.36696546903453436
0.833,4.027251011499871,4.010518635598015,4.027251011499871,4.003610222566228,0.39338018624278304
0.834,4.038261677787219,4.009290460364477,4.038261677787219,4.002159956559223,0.42012113424384845
0.835,4.049376525688732,4.008235246452165,4.049376525688732,4.000854405469633,0.44719052300946033
0.836,4.060597144342348,4.007365534850891,4.060597144342348,3.999705269200079,0.4745905716738393
0.837,4.071925157038229,4.006694127330105,4.071925157038229,3.9987244976162915,0.5023235085558657
0.838,4.083362222167138,4.006234086739569,4.083362222167138,3.997924290936455,0.5303915711812363
0.839,4.094910034201194,4.005998737165924,4.094910034201194,3.9973170999852328,0.558797006304678
0.84,4.106570324708316,4.006001663939221,4.106570324708316,3.9969156263068366,0.5875420699321596
0.841,4.118344863401724,4.006256713483256,4.118344863401724,3.9967328221313076,0.6166290273431451
0.842,4.130235459225952,4.006777993003347,4.130235459225952,3.9967818901880037,0.6460601531128654
0.843,4.142243961480878,4.007579870005009,4.142243961480878,3.997076283360026,0.6758377311346184
0.844,4.154372260985333,4.0086769716367225,4.154372260985333,3.9976297041732276,0.7059640546420791
0.845,4.166622291282,4.010084183849807,4.166622291282,3.9984561041130857,0.7364414262316552
0.846,4.178996029885266,4.011816650368155,4.178996029885266,3.999569682762656,0.7672721578848485
0.847,4.191495499573933,4.013889771460325,4.191495499573933,4.00098488675442,0.7984585709906583
0.848,4.204122769730638,4.016319202506283,4.204122769730638,4.0027164085287845,0.8300029963679835
0.849,4.2168799577300256,4.019120852350783,4.2168799577300256,4.0047791848915875,0.8619077742880821
0.85,4.229769230377778,4.0223108814351,4.229769230377778,4.007188395362796,0.8941752544970237
0.851,4.242792805402711,4.025905699698583,4.242792805402711,4.009959460308279,0.9268077962381881
0.852,4.255952953004264,4.029921964241185,4.255952953004264,4.013108038846279,0.9598077682747768
0.853,4.2692519974578405,4.034376576737782,4.2692519974578405,4.016650026519888,0.9931775489123548
0.854,4.282692318780571,4.03928668059484,4.282692318780571,4.020601552726553,1.0269195260214106
0.855,4.296276354460181,4.044669657839636,4.296276354460181,4.024978977895343,1.061036097059949
0.856,4.310006601249848,4.050543125731845,4.310006601249848,4.0297988904023105,1.0955296690960992
0.857,4.323885617031992,4.056924933087042,4.323885617031992,4.0350781032140475,1.1304026588307485
0.858,4.337916022754224,4.063833156301185,4.337916022754224,4.040833650249063,1.1656574926202155
0.859,4.35210050444069,4.0712860950648535,4.35210050444069,4.047082782446334,1.2012966064989143
0.86,4.366441815282365,4.07930226775558,4.366441815282365,4.05384296352999,1.237322446202088
0.861,4.3809427778099765,4.087900406496106,4.3809427778099765,4.061131865458589,1.2737374671885242
0.862,4.3956062861534155,4.097099451866135,4.3956062861534155,4.068967363547176,1.31054413466332
0.863,4.410435308391774,4.10691854725448,4.410435308391774,4.077367531249754,1.347744923600663
0.864,4.425432888998288,4.117377032838218,4.425432888998288,4.086350634589428,1.385342318766639
0.865,4.440602151384803,4.128494439174807,4.440602151384803,4.095935126222925,1.4233388147420618
0.866,4.455946300550527,4.140290480392709,4.455946300550527,4.106139639125804,1.4617369159453244
0.867,4.471468625840214,4.15278504696544,4.471468625840214,4.116982979884004,1.5005391366552894
0.868,4.487172503817115,4.165998198053447,4.487172503817115,4.128484121577024,1.5397480010341815
0.869,4.503061401256403,4.17995015339757,4.503061401256403,4.140662196237252,1.57936604315052
0.87,4.519138878265095,4.194661284747256,4.519138878265095,4.153536486869546,1.6193958070020689
0.871,4.535408591534824,4.210152106806013,4.535408591534824,4.167126419014439,1.6598398465388184
0.872,4.5518742977341855,4.226443267675922,4.5518742977341855,4.181451551837727,1.7007007256859825
0.873,4.568539857047828,4.243555538782256,4.568539857047828,4.196531568728499,1.7419810183670197
0.874,4.585409236869799,4.261509804258602,4.585409236869799,4.212386267387008,1.7836833085266948
0.875,4.602486515659198,4.280327049771959,4.602486515659198,4.229035549382907,1.8258101901541355
0.876,4.619775886966613,4.300028350766544,4.619775886966613,4.246499409163746,1.8683642673059504
0.877,4.637281663640334,4.320634860104169,4.637281663640334,4.264797922492673,1.9113481541293316
0.878,4.655008282221947,4.342167795078026,4.655008282221947,4.283951234293453,1.9547644748852164
0.879,4.672960307541421,4.364648423775922,4.672960307541421,4.303979545880035,1.9986158639714489
0.88,4.691142437522526,4.38809805076781,4.691142437522526,4.324903101546879,2.0429049659459797
0.881,4.709559508209991,4.412538002091574,4.709559508209991,4.346742174495312,2.0876344355500853
0.882,4.728216499030653,4.437989609509722,4.728216499030653,4.369517052070039,2.1328069377316132
0.883,4.747118538301544,4.46447419400859,4.747118538301544,4.3932480202788575,2.1784251476682415
0.884,4.766270908998733,4.492013048510419,4.766270908998733,4.4179553475675135,2.2244917507907824
0.885,4.785679054801635,4.52062741976717,4.785679054801635,4.443659267820177,2.271009442806497
0.886,4.805348586428486,4.550338489403831,4.805348586428486,4.4703799625549765,2.3179809297224256
0.887,4.825285288279666,4.58116735407725,4.825285288279666,4.4981375422824295,2.3654089278687676
0.888,4.845495125406738,4.61313500471515,4.845495125406738,4.526952026993236,2.4132961639222654
0.889,4.865984250826222,4.646262304798257,4.865984250826222,4.556843325740347,2.461645374929607
0.89,4.8867590131984455,4.680569967646773,4.8867590131984455,4.587831215278534,2.5104593083308866
0.891,4.9078259648932,4.71607853267058,4.9078259648932,4.619935317723042,2.5597407219830512
0.892,4.929191870465428,4.752808340540659,4.929191870465428,4.653175077186935,2.609492384183388
0.893,4.950863715565826,4.7907795072370805,4.950863715565826,4.687569735354969,2.6597170736930456
0.894,4.972848716312953,4.830011896926824,4.972848716312953,4.723138305949576,2.710417579760553
0.895,4.995154329155373,4.870525093622313,4.995154329155373,4.759899548042542,2.7615967021453933
0.896,5.017788261254405,4.912338371569107,5.017788261254405,4.797871938163441,2.8132572511415908
0.897,5.040758481420236,4.955470664308611,5.040758481420236,4.837073641153626,2.865402047601299
0.898,5.064073231636643,4.999940532358873,5.064073231636643,4.877522479711749,2.918033922958453
0.899,5.087741039212055,5.045766129453538,5.087741039212055,4.9192359025741395,2.9711557192524194
0.9,5.111770729597654,5.092965167275978,5.111770729597654,4.962230951270312,3.0247702891516717
0.901,5.136171439916162,5.141554878622198,5.136171439916162,5.006524225390746,3.07888049597751
0.902,5.16095263324839,5.191551978922531,5.16095263324839,5.052131846300646,3.133489213727774
0.903,5.186124113728164,5.242972626048423,5.186124113728164,5.099069419229851,3.1885993271006092
0.904,5.211696042500318,5.29583237832637,5.211696042500318,5.147351993665158,3.2442137315182427
0.905,5.237678954600593,5.350146150676905,5.237678954600593,5.19699402196719,3.300335333150779
0.906,5.264083776821103,5.405928168791705,5.264083776821103,5.248009316129607,3.3569670489400334
0.907,5.290921846630061,5.463191921257018,5.290921846630061,5.300411002593627,3.414111806623391
0.908,5.318204932220092,5.521950109526171,5.318204932220092,5.3542114750258865,3.4717725447576573
0.909,5.3459452537655485,5.582214595638306,5.3459452537655485,5.409422344962126,3.5299522127429905
0.91,5.374155505975947,5.643996347574172,5.374155505975947,5.466054390213448,3.5886537708467956
0.911,5.40284888203993,5.707305382133347,5.40284888203993,5.524117500925599,3.6478801902276943
0.912,5.432039099062241,5.772150705210044,5.432039099062241,5.5836206231750065,3.7076344529594882
0.913,5.461740425104953,5.838540249337027,5.461740425104953,5.644571699978055,3.767919552055154
0.914,5.491967707953915,5.906480808358937,5.491967707953915,5.706977609582225,3.8287384914908738
0.915,5.522736405741991,5.9759779690873875,5.522736405741991,5.770844100899443,3.8900942862300734
0.916,5.554062619572395,6.047036039780584,5.554062619572395,5.836175725932721,3.9519899622474877
0.917,5.585963128298364,6.119657975279848,5.585963128298364,5.902975769037419,4.014428556553268
0.918,5.618455425629589,6.193845298624218,5.618455425629589,5.971246172847912,4.077413117217089
0.919,5.651557759751686,6.269598018952003,5.651557759751686,6.0409874606887275,4.140946703392303
0.92,5.685289175662222,6.346914545485177,5.685289175662222,6.112198655276983,4.205032385340092
0.921,5.719669560446307,6.425791597377932,5.719669560446307,6.184877193509147,4.2696732444536725
0.922,5.754719691735883,6.506224109195342,5.754719691735883,6.259018837110681,4.334872373282503
0.923,5.790461289620795,6.588205131771028,5.790461289620795,6.3346175789108266,4.400632875556527
0.924,5.826917072305932,6.671725728174327,5.826917072305932,6.411665544487613,4.4669578662104374
0.925,5.864110815838137,6.756774864497285,5.864110815838137,6.490152888908943,4.533850471407965
0.926,5.902067418259305,6.843339295149902,5.902067418259305,6.570067688274846,4.601313828566194
0.927,5.940812968578528,6.931403442327926,5.940812968578528,6.651395825743456,4.669351086379892
0.928,5.980374820997006,7.020949269291303,5.980374820997006,6.734120871698057,4.737965404845877
0.929,6.020781674865078,7.111956147062404,6.020781674865078,6.818223957685627,4.807159955287399
0.93,6.062063660901888,7.204400714121694,6.062063660901888,6.903683643727071,4.876937920378556
0.931,6.104252434265755,7.298256728643397,6.104252434265755,6.990475778566624,4.947302494168728
0.932,6.147381275127863,7.393494912775761,6.147381275127863,7.0785733523914995,5.018256882107026
0.933,6.191485197474755,7.490082788427928,6.191485197474755,7.167946341513082,5.089804301066788
0.934,6.236601066947227,7.587984503978907,6.236601066947227,7.258561544456618,5.161947979370077
0.935,6.282767728616081,7.687160651272577,6.282767728616081,7.3503824088577,5.234691156812215
0.936,6.330026145700385,7.78756807220528,6.330026145700385,7.44336884850975,5.3080370846863385
0.937,6.378419550353058,7.889159654149231,6.378419550353058,7.5374770498465695,5.381989025807979
0.938,6.427993607774241,7.9918841133843985,6.427993607774241,7.632659267077483,5.456550254539667
0.939,6.478796595067319,8.095685765632934,6.478796595067319,7.728863605118182,5.531724056815576
0.94,6.530879596428489,8.200504282702338,6.530879596428489,7.8260337893774645,5.607513730166145
0.941,6.584296716462386,8.306274434146069,6.584296716462386,7.924108921367607,5.683922583742773
0.942,6.639105313647022,8.412925812739996,6.639105313647022,8.023023219002106,5.760953938342519
0.943,6.695366256236393,8.520382542450305,6.695366256236393,8.122705740328279,5.83861112643284
0.944,6.753144203194438,8.628562967429811,6.753144203194438,8.223080089311068,5.9168974921763136
0.945,6.812507913106064,8.737379320423628,6.812507913106064,8.324064102137184,5.995816391455439
0.946,6.873530584418388,8.846737368788881,6.873530584418388,8.425569512341626,6.075371191897418
0.947,6.936290230837745,8.956536036133572,6.936290230837745,8.527501592870466,6.1555652728989925
0.948,7.000870096257248,9.066666997353407,7.000870096257248,8.629758772979326,6.236402025651284
0.949,7.067359114230073,9.177014244587749,7.067359114230073,8.732232227623879,6.317884853164656
0.95,7.135852417752493,9.287453621322374,7.135852417752493,8.834805436720863,6.400017170293627
0.951,7.20645190599846,9.397852321530877,7.20645190599846,8.937353711340867,6.482802403761792
0.952,7.279266875680565,9.508068350361723,7.279266875680565,9.039743683530245,6.566243992186739
0.953,7.354414725930441,9.617949942435441,7.354414725930441,9.14183275604122,6.6503453861050525
0.954,7.432021747034444,9.727334933306308,7.432021747034444,9.243468507766924,6.735110047997284
0.955,7.51222400507402,9.836050079052622,7.51222400507402,9.344488050120276,6.820541452312986
0.956,7.595168336562965,9.943910318275044,7.595168336562965,9.44471732894835,6.906643085495737
0.957,7.681013469618382,10.050717969985477,7.681013469618382,9.543970365820414,6.99341844600821
0.958,7.769931291138481,10.15626185993769,7.769931291138481,9.642048431647666,7.080871044357287
0.959,7.862108283002113,10.26031636685937,7.862108283002113,9.738739144560766,7.16900440311913
0.96,7.957747154594767,10.362640378760691,7.957747154594767,9.833815482757037,7.2578220569643666
0.961,8.057068704184992,10.462976147976597,8.057068704184992,9.927034701594373,7.347327552683218
0.962,8.160313948054554,10.561048031799688,8.160313948054554,10.01813714250713,7.437524449210708
0.963,8.26774656412119,10.656561103415022,8.26774656412119,10.106844919291252,7.528416317651857
0.964,8.37965570646659,10.749199615280542,8.37965570646659,10.192860464878681,7.620006741306935
0.965,8.496359259189052,10.838625294008706,8.496359259189052,10.275864918802347,7.712299315696716
0.966,8.618207612988511,10.924475442072476,8.618207612988511,10.35551633202466,7.805297648587752
0.967,8.745588066712752,11.006360817123328,8.745588066712752,10.431447661515763,7.899005360017702
0.968,8.878929979877409,11.083863254167566,8.878929979877409,10.503264521729566,7.993426082320646
0.969,9.01871083242824,11.156532989035723,9.01871083242824,10.570542653687456,8.088563460152459
0.97,9.165463386775597,11.223885633155705,9.165463386775597,10.632825064416835,8.18442115051618
0.971,9.319784197161754,11.285398739151976,9.319784197161754,10.689618779577943,8.281002822787427
0.972,9.482343776513765,11.340507883642957,9.482343776513765,10.740391139682746,8.378312158739817
0.973,9.653898816341068,11.388602176997475,9.653898816341068,10.784565554608573,8.47635285257043
0.974,9.835306968315122,11.429019088659311,9.835306968315122,10.82151661111635,8.575128610925296
0.975,10.027544847334628,11.461038449485816,10.027544847334628,10.850564402408681,8.674643152924867
0.976,10.231730120066942,11.48387545734223,10.231730120066942,10.87096791548795,8.77490021018959
0.977,10.449148821842929,11.496672466119588,10.449148821842929,10.881917268525733,8.875903526865418
0.978,10.681289430289539,11.498489277401863,10.681289430289539,10.882524532852255,8.9776568596494
0.979,10.929885763916111,11.488291572476689,10.929885763916111,10.87181279711194,9.080163977815303
0.98,11.19697154049478,11.46493701194704,11.19697154049478,10.848703026746254,9.1834286632392
0.981,11.484950535526474,11.427158378587585,11.484950535526474,10.81199812866099,9.287454710425145
0.982,11.796687901933138,11.373542927864714,11.796687901933138,10.760363431286843,9.392245926530839
0.983,12.135630632550958,11.302506811491249,12.135630632550958,10.692302507583703,9.497806131393324
0.984,12.50596883509489,11.212263008426515,12.50596883509489,10.606126861198502,9.604139157554712
0.985,12.912855235903248,11.100780564359644,12.912855235903248,10.49991739732593,9.711248850287925
0.986,13.362709508627903,10.965731989296298,13.362709508627903,10.371474700546605,9.81913906762247
0.987,13.863649103385143,10.8044241982677,13.863649103385143,10.2182537575826,9.927813680370233
0.988,14.426113815880754,10.613706062399993,14.426113815880754,10.037276572151292,10.037276572151292
0.989,15.063796260883658,10.389841852363537,14.7,10.068162393403096,10.147531639419782
0.99,15.795072697882215,10.128333446852748,14.7,10.29066221657467,10.25858279148972
0.991,16.64528680349178,9.82366286003169,14.7,10.517845202323231,10.370433950560955
0.992,17.650560729930998,9.46890563839883,14.7,10.74979332993131,10.483089051745022
0.993,18.864508651206933,9.055124320148268,14.7,10.986589752422757,10.596552043091142
0.994,20.370888193619287,8.570363587547217,14.7,11.228318810263055,10.71082688561214
0.995,22.309596479658037,7.997865679123939,14.7,11.475066045189244,10.825917553310465
0.996,24.93663813854275,7.312594481624268,14.7,11.726918214170684,10.941828033204178
0.997,28.78713917971573,6.473528825229099,14.7,11.983963303501417,11.058562325353018
0.998,35.248076919814835,5.402822161853812,14.7,12.24629054302529,11.176124442884452
0.999,49.835838556601296,3.904962205268692,14.7,12.513990420494771,11.294518412019737
1.0,Inf,0.0,14.7,12.787154696064452,11.413748272100078

